PatternMonitor: a whole pipeline with a much higher level of automation for guessing Android lock pattern based on videos

Pattern lock is a general technique used to realize identity authentication and access authorization on mobile terminal devices such as Android platform devices, but it is vulnerable to the attack proposed by recent researches that exploit information leaked by users while drawing patterns. However, the existing attacks on pattern lock are environmentally sensitive, and rely heavily on manual work, which constrains the practicability of these attack approaches. To attain a more practical attack, this paper designs the PatternMonitor, a whole pipeline with a much higher level of automation system againsts pattern lock, which extracts the guessed candidate patterns from a video containing pattern drawing: instead of manually cutting the target video and setting thresholds, it first employs recognition models to locate the target phone and keypoints of pattern drawing hand, which enables the gesture can be recognized even when the fingertips are shaded. Then, we extract the frames from the video where the drawing starts and ends. These pre-processed frames are inputs of target tracking model to generate trajectories, and further transformed into possible candidate patterns by performing our designed algorithm. To the best of our knowledge, our work is the first attack system to generate candidate patterns by only relying on hand movement instead of accurate fingertips capture. The experimental results demonstrates that our work is as accurate as previous work, which gives more than 90\% success rate within 20 attempts.

==> data/StartTimeCDF.csv <==
,time,CDF
0,0.030826580199887033,0.02
1,0.03502649461005079,0.04
2,0.03901524173274687,0.06
3,0.042792821567975266,0.08
4,0.046359234115735976,0.1
5,0.049714479376029005,0.12
6,0.052858557348854356,0.14
7,0.05579146803421202,0.16
8,0.058513211432102,0.18
9,0.0610237875425243,0.2
10,0.06332319636547815,0.22
11,0.06463949584995017,0.24
12,0.06583440295554023,0.26
13,0.06687388103007438,0.28
14,0.06765034055737087,0.3
15,0.06915491077345454,0.32
16,0.07128557106668759,0.34
17,0.07390486623242801,0.36
18,0.07688510314612525,0.38
19,0.08010599720202582,0.4
20,0.08345178608630169,0.42
21,0.08680942515299012,0.44
22,0.0893594257816269,0.46
23,0.09163255309872395,0.48
24,0.09391557350179683,0.5
25,0.09629614622065916,0.52
26,0.0987398312173901,0.54
27,0.10113879683131619,0.56
28,0.10334117003072775,0.58
29,0.10446057801470943,0.6
30,0.10608692534161362,0.62
31,0.10848935081889376,0.64
32,0.1117122818878705,0.66
33,0.11569370651389202,0.68
34,0.11960109363386583,0.7
35,0.12391379204543818,0.72
36,0.12813605629486605,0.74
37,0.1322004224422998,0.76
38,0.13559758006080255,0.78
39,0.13999053601405517,0.8
40,0.14843198239419295,0.82
41,0.15788338810343244,0.84
42,0.16834475314177533,0.86
43,0.17981607750922163,0.88
44,0.1922973612057713,0.9
45,0.20578860423142437,0.92
46,0.22028980658618083,0.94
47,0.23580096827004068,0.96
48,0.2523220892830039,0.98
49,0.26985316962507055,1.0


==> data/angle_density.csv <==
0.0,0.00015319123890614276,1.1493517608555575e-05,5.444335921618072e-173,7.738925989952691e-05,8.346951978034629e-10,1.1983450669984297e-52,3.8076085642092937e-22,7.677572731593561e-74,2.210020334744537e-53,1.9506640206780798e-280
1.0,0.00045400380415896096,2.773577122246226e-05,3.783489629344975e-164,0.00013077161818052347,2.0141597739790895e-09,1.2803781498119197e-50,2.0918050307057395e-21,9.60320294297018e-72,3.554360468405036e-52,7.241230273183802e-276
2.0,0.0010828735347511492,6.287504011815917e-05,1.5322060210538748e-155,0.00021154776066536988,4.738288592775141e-09,1.240576221014173e-48,1.1114366387840877e-20,1.1166692382502606e-69,5.526403695535405e-51,2.463223035860298e-271
3.0,0.00209190332258712,0.00013403506586816773,3.6159195890436644e-147,0.0003277966502343545,1.0867138218317792e-08,1.090035309057008e-46,5.711403230752409e-20,1.207117120429171e-67,8.3069133151914e-50,7.678151628095028e-267
4.0,0.0033338153851388145,0.0002690355313211564,4.972758244991888e-139,0.0004868784187010108,2.4298550155212273e-08,8.685465425093533e-45,2.838543511282481e-19,1.2130838209553973e-65,1.2071262292485114e-48,2.1931648525187529e-262
5.0,0.0046070824570911195,0.0005092374798995373,3.9852255949246636e-131,0.000693887811916056,5.296920896118298e-08,6.276030212252299e-43,1.3644038101518756e-18,1.1333104336807603e-63,1.6958273326508103e-47,5.740471952603971e-258
6.0,0.006150286710739704,0.0009106760117606987,1.8611674918744036e-123,0.0009501779050893234,1.1257768940299824e-07,4.112641868322331e-41,6.342857373355435e-18,9.842915794973051e-62,2.3031727355013185e-46,1.3768471775041138e-253
7.0,0.00904084262427879,0.0015421441020255448,5.065181224865896e-116,0.0012525251011879532,2.3327930392414206e-07,2.4440262579074386e-39,2.851816966068175e-17,7.947226455136249e-60,3.024038575136023e-45,3.02611751082234e-249
8.0,0.014826634107972358,0.0024796049017554982,8.033069070534749e-109,0.0015935170285248375,4.713096456991447e-07,1.3171821868971071e-37,1.2400895959254233e-16,5.9651926138228156e-58,3.8385223948621526e-44,6.094637067381146e-245
9.0,0.02437077935448553,0.0037976904780543377,7.424120232327444e-102,0.0019635037906605654,9.284449458671755e-07,6.437949557203038e-36,5.215299268797923e-16,4.16246453850177e-56,4.7103889183772745e-43,1.1247914962678196e-240
10.0,0.036819833009276416,0.005560403613629798,3.998392965249917e-95,0.0023539656730726726,1.7833718983412633e-06,2.8537683864280725e-34,2.1212908303318754e-15,2.70018761162858e-54,5.58811571252615e-42,1.902209855209291e-236
11.0,0.049689458382796356,0.007813382875877723,1.2548821318150266e-88,0.0027615497958547973,3.340282247478325e-06,1.147276518708337e-32,8.344802721475464e-15,1.6283763197846662e-52,6.408995257111598e-41,2.9478621905408256e-232
12.0,0.060150720169707156,0.010578496912256671,2.2950776244233927e-82,0.003191551265803205,6.1010344147326964e-06,4.183172609665601e-31,3.174876983961936e-14,9.129209721007445e-51,7.1060857832271796e-40,4.186184823691888e-228
13.0,0.06662381444274702,0.01384870884147641,2.4460695706127667e-76,0.0036595109244699523,1.0867541494151311e-05,1.383385748196257e-29,1.1682419993659603e-13,4.758053062685331e-49,7.617051247821224e-39,5.447437141457753e-224
14.0,0.06952522715723325,0.017579322622831316,1.519207912813836e-70,0.004190007666626044,1.8879958587179042e-05,4.149481814699177e-28,4.15751630937984e-13,2.305383555559154e-47,7.89331155636474e-38,6.495742569272487e-220
15.0,0.070577246598412,0.02167360026129431,5.498479436599451e-65,0.0048125631805039995,3.199294408836878e-05,1.1289446938310442e-26,1.4309700096381196e-12,1.038424758821678e-45,7.907652001207117e-37,7.097873955416446e-216
16.0,0.07124227843867346,0.025967151931754768,1.1596981899369176e-59,0.005555561412767593,5.288603833482304e-05,2.7861027676173e-25,4.763462736870379e-12,4.3483543754113304e-44,7.658642336742815e-36,7.107073731871077e-212
17.0,0.0716929911024226,0.030223393611139116,1.4253592421942414e-54,0.006439823391568525,8.529473780300057e-05,6.2371659432859826e-24,1.5335961118338636e-11,1.6927506800296742e-42,7.170871887617713e-35,6.5210358851681995e-208
18.0,0.07109940307683886,0.03415532804918805,1.020894056774874e-49,0.0074736603824031266,0.00013423668091890712,1.2666779835088698e-22,4.775244559621752e-11,6.126033267657592e-41,6.490947178623355e-34,5.482842507468769e-204
19.0,0.06855102019400311,0.03748115121596259,4.2610241697982086e-45,0.0086507799365465,0.0002061942672748076,2.333782853818234e-21,1.4380604909132948e-10,2.061029024531604e-39,5.68015415525392e-33,4.2243369909002123e-200
20.0,0.06363110085907016,0.040002989873293406,1.0363925977180078e-40,0.00995153535823076,0.00030920416884193305,3.9012209745623843e-20,4.188478408620157e-10,6.44625352477159e-38,4.80538408352691e-32,2.9824635823990113e-196
21.0,0.05651418686532552,0.04167829690522391,1.4689654789931633e-36,0.011347045736047284,0.00045279985270324654,5.917275633776982e-19,1.1798691999948425e-09,1.8743439404125938e-36,3.9301762309449364e-31,1.9295488034639555e-192
22.0,0.047840901365593075,0.04264570097288929,1.2133214069170531e-32,0.01280500220812162,0.0006477599673824866,8.144508260476716e-18,3.214482159373834e-09,5.066522014964472e-35,3.1075053136574804e-30,1.1439331373630692e-188
23.0,0.038459689023726845,0.043180767985185456,5.840057362087425e-29,0.014295675757715532,0.0009056365718718371,1.0173647827817508e-16,8.470112593581896e-09,1.2731789111083094e-33,2.375350330862959e-29,6.214554681514411e-185
24.0,0.02921363290168757,0.043589030040435205,1.6380809074161458e-25,0.01579671826926981,0.001238073000689382,1.1534837835499193e-15,2.1585902135851694e-08,2.9743214617197035e-32,1.7553325169770098e-28,3.0937423757683593e-181
25.0,0.02092691478839974,0.044077628593720504,2.677506705397839e-22,0.017295672136101753,0.0016559673683732312,1.187221725938637e-14,5.3205491625812664e-08,6.4595974013641475e-31,1.2540275019233884e-27,1.4113129077099363e-177
26.0,0.014335123261363228,0.044662850450978626,2.5503675277515403e-19,0.01878957459722792,0.0021685849151067437,1.1094558122401704e-13,1.2683847689658958e-07,1.304193969874507e-29,8.661052277688014e-27,5.899671216095691e-174
27.0,0.009735511209687117,0.04515748315812454,1.4156371873213471e-16,0.02028163880323976,0.0027827572477446116,9.415198791017479e-13,2.924541742280278e-07,2.4479256860097426e-28,5.782960086673462e-26,2.2599453905099523e-170
28.0,0.006750777843009081,0.04524489241830659,4.5790793023855484e-14,0.02177570640844195,0.00350231496142019,7.257493906323636e-12,6.522017567753273e-07,4.271433933043521e-27,3.7328940678463827e-25,7.932937831385547e-167
29.0,0.00465986017924449,0.04460570737735218,8.631404299366051e-12,0.02326989457954817,0.0043278720224776725,5.0826807865676945e-11,1.4067923257234045e-06,6.928970350065621e-26,2.3294697354158453e-24,2.5517403347378832e-163
30.0,0.0029810402591181726,0.04304004626358849,9.481175394940085e-10,0.024751364119784926,0.005257014408122828,3.235015354199297e-10,2.9350151614922957e-06,1.0449208346080369e-24,1.4053497318965208e-23,7.52151976649275e-160
31.0,0.0016527674817176316,0.040534753795644626,6.069063480706699e-08,0.02619412003000173,0.006284852662815687,1.8719113391087383e-09,5.922893570410835e-06,1.4649334406781412e-23,8.19648585629201e-23,2.0316168942155728e-156
32.0,0.0007624551268297526,0.03725571231540599,2.263942783010277e-06,0.027561044642074987,0.007404800820725262,9.851225801992384e-09,1.1561515670001346e-05,1.9092920978933547e-22,4.621542044668075e-22,5.028582079145037e-153
33.0,0.0002868230225414312,0.03348164415503574,4.9217082803509526e-05,0.028810053337023186,0.008609372046791748,4.717239404917159e-08,2.183086746790466e-05,2.313380222765316e-21,2.5191965852329018e-21,1.1405576247124186e-149
34.0,8.71817546029433e-05,0.029518236532999488,0.0006236844494624329,0.02990275500829513,0.009890762069044212,2.056385480445523e-07,3.9877320048314895e-05,2.6058057637339807e-20,1.327556903413551e-20,2.3705949677389416e-146
35.0,2.132496984611988e-05,0.02563033072050143,0.004610993786710726,0.030812870979275864,0.011241040741430949,8.165834888036603e-07,7.047090484546136e-05,2.728712034793884e-19,6.7633236086059e-20,4.515090162343895e-143
36.0,4.190146294311682e-06,0.02201043344418455,0.019962480372323208,0.03153143381028616,0.012651885559131985,2.9558060230007103e-06,0.00012049293374592474,2.6564053688152668e-18,3.331065145344579e-19,7.880340387352931e-140
37.0,6.608567692259378e-07,0.018778706592382115,0.05141459351308517,0.03206666774683934,0.014113941829761717,9.760583873689499e-06,0.00019935696452494362,2.404099271110758e-17,1.5860687944129693e-18,1.2603570039370847e-136
38.0,8.363193649558755e-08,0.0159967505717808,0.08407757268672605,0.032438225337617796,0.015616038457568206,2.9430544065144263e-05,0.0003192156771308113,2.0227043486737126e-16,7.30090757904322e-18,1.847195411676462e-133
39.0,8.490954978770014e-09,0.013679402690406918,0.10777990324236629,0.03266750195349491,0.017144577071319434,8.111541840328433e-05,0.0004947703464283999,1.5821043593957529e-15,3.248984332210801e-17,2.4808665813006678e-130
40.0,6.915610287338744e-10,0.011799648502188788,0.1457479606184676,0.03276727611397922,0.018683407879649692,0.00020460887038341712,0.0007425020473401188,1.1504335928778381e-14,1.3977655073145227e-16,3.053275334125043e-127
41.0,4.518357779453577e-11,0.010291715229197574,0.1934037754270407,0.03273428610928602,0.020214396086733945,0.00047302322002798725,0.0010792079138960413,7.777017030199385e-14,5.813490368386828e-16,3.4435092376148153e-124
42.0,2.3681041363128928e-12,0.009060023755645855,0.19308940512941813,0.032547362870197744,0.021718688688540256,0.0010039327428191722,0.0015198636411648482,4.887552916867404e-13,2.3375210544294603e-15,3.5588528774689704e-121
43.0,9.956078596092676e-14,0.007997153636650527,0.12825907405267853,0.03217177497964932,0.02317846342216441,0.0019599614437931906,0.0020750331294519813,2.855613191125031e-12,9.086362130418941e-15,3.3704907691164504e-118
44.0,3.3577003871300527e-15,0.007007120677948175,0.05423783487728766,0.03156830226311516,0.024578746287610264,0.003527974918807894,0.0027482643829482103,1.5511018020282103e-11,3.414605120562797e-14,2.9251723037482253e-115
45.0,9.083665002866665e-17,0.006026014788373224,0.01423448934266438,0.03070409322669581,0.025908784671268486,0.005871413125799759,0.003534076209120277,7.832837807958669e-11,1.2405288511283272e-13,2.3264080987993605e-112
46.0,1.9712675303074402e-18,0.005032499455916093,0.002275268111322026,0.029562093049338278,0.027162499636047804,0.009064096964484616,0.00441717248139973,3.6774152228947046e-10,4.357016323622314e-13,1.695498776954792e-109
47.0,3.431588489909066e-20,0.004044886016923773,0.0002185024828311937,0.028146710338019344,0.028337716672696845,0.013029866188896917,0.0053733616066709115,1.6051675415147974e-09,1.4794062218955218e-12,1.1323671173877584e-106
48.0,4.791924412544597e-22,0.0031069114997368972,1.2488634359607229e-05,0.02648489509619532,0.029434153201634748,0.017518545312566036,0.006372306156201326,6.51426505950979e-09,4.856256648343946e-12,6.930368574491298e-104
49.0,5.36771951293006e-24,0.0022683786074099137,4.2210190486295343e-07,0.024623222463362123,0.030450457416969525,0.022136309991346977,0.007381754650579944,2.4580814525834315e-08,1.5411033218737134e-11,3.886922898902735e-101
50.0,4.8231942899802485e-26,0.001567879023036872,8.399551371966078e-09,0.022622392882787612,0.03138086848433367,0.026422836443215195,0.008372454078821527,8.624594650098344e-08,4.728003817479846e-11,1.9977323648630393e-98
51.0,3.476520400776749e-28,0.0010228334371840196,9.810998710027292e-11,0.02055064000967964,0.032212232991854876,0.02994746556262122,0.009322672386731519,2.8140307674173464e-07,1.402296392138842e-10,9.409181091092658e-96
52.0,2.010110296864516e-30,0.0006283502187059058,6.712245862750872e-13,0.018477123417333503,0.03292212335142114,0.03239833980396006,0.01022130048906908,8.53920538346139e-07,4.020848882975073e-10,4.061167805020088e-93
53.0,9.32309423092624e-33,0.0003628702645626103,2.6857874475707134e-15,0.016465874358770245,0.03347865276992759,0.03365738551555369,0.011068879966803027,2.410326580518314e-06,1.1145809661182826e-09,1.6063351602033097e-90
54.0,3.4686888018633067e-35,0.00019673420004363045,6.278646036490631e-18,0.014570570575809919,0.03384229647380177,0.033864827738710086,0.011876515510957213,6.330012947247368e-06,2.9869051413932797e-09,5.822495435537894e-88
55.0,1.0352272172565005e-37,0.00010003385535774698,8.568917107993693e-21,0.012830416380400174,0.033969665529489095,0.033459495875209126,0.012663276847228956,1.5471957335275687e-05,7.73832875618915e-09,1.934067609971687e-85
56.0,2.478398305696711e-40,4.766658961424021e-05,6.823717217139053e-24,0.011267553217754654,0.03381880736827018,0.03314861459913848,0.013453136694248444,3.5212585210265414e-05,1.9381565865281787e-08,5.887426626616012e-83
57.0,4.7596125843881626e-43,2.127257122948327e-05,3.1694790807786652e-27,0.00988649407568788,0.033355295162535874,0.03375578508811484,0.014272551195219432,7.466984194890312e-05,4.692956055939869e-08,1.6423764251786713e-80
58.0,7.332248634624296e-46,8.887166612577674e-06,8.58441765862968e-31,0.00867590083824335,0.03255817315002607,0.03594914325613498,0.015149422543753375,0.00014766811209631806,1.0985505814855907e-07,4.198704822175323e-78
59.0,9.060827057693703e-49,3.474471281874093e-06,1.355526367375995e-34,0.007612600317218536,0.03142478268629906,0.03994068265861783,0.016113504531704664,0.0002727007595960413,2.4860483993071696e-07,9.836841588915932e-76
60.0,8.981804081194999e-52,1.2707976322444864e-06,1.2477321186104554e-38,0.006667200355199602,0.02997361503060013,0.04530408482392982,0.017197558391286793,0.00047112674203557344,5.43894992604222e-07,2.1120106173155165e-73
61.0,7.142074773018642e-55,4.347444083519986e-07,6.6943751947753494e-43,0.005810225568828611,0.028244606636393478,0.05102622870985605,0.018438017360244145,0.0007633975956496593,1.1503672723448e-06,4.155651822155526e-71
62.0,4.5556493230118226e-58,1.3908824903046567e-07,2.093365815478839e-47,0.005017516752352018,0.0262966721542017,0.055797474780321724,0.0198737954163281,0.0011642869719787072,2.352198549054911e-06,7.493549250366084e-69
63.0,2.330994552394604e-61,4.160935367216341e-08,3.815102090944909e-52,0.004273805675859988,0.024202701199897772,0.05842842959266965,0.021542264960707706,0.0016793756839313225,4.649727329160918e-06,1.238352354852702e-66
64.0,9.56747441252707e-65,1.1638405749169154e-08,4.0520867823534987e-57,0.003573846452405646,0.022042656852890787,0.058226218468414984,0.023472248460977653,0.0023054530750625706,8.885811909252974e-06,1.8754791922672634e-64
65.0,3.1500571920703554e-68,3.04344631083459e-09,2.50814518793955e-62,0.002921115286385607,0.019895734715301292,0.05518946198786969,0.025674891936477862,0.0030362158943780296,1.6416591595265722e-05,2.60312432660215e-62
66.0,8.319642157360647e-72,7.440164712013632e-10,9.04733741086246e-68,0.002324691161634826,0.017832709960157594,0.04995899935978352,0.02813420481689379,0.003871867606206266,2.9321442266698107e-05,3.3112786796765254e-60
67.0,1.7626087980338836e-75,1.7002982370235398e-10,1.9018576806824424e-73,0.0017953222486226583,0.01590957879098548,0.04355358930649443,0.03079956370349971,0.004828397062588726,5.062959674627979e-05,3.860276988614191e-58
68.0,2.9955205190820156e-79,3.6322742930701604e-11,2.329811482587249e-79,0.0013417604225860822,0.014163386922804614,0.037000658232595844,0.033582393460519375,0.0059413275999640625,8.451640120492788e-05,4.124460212258989e-56
69.0,4.0836991779250454e-83,7.253237284489842e-12,1.6632080012012778e-85,0.0009682119356522542,0.012610766071433667,0.03101598661954283,0.036358534778894884,0.007260459975354724,0.00013639419460500623,4.0387405469686617e-54
70.0,4.465810239268484e-87,1.353867631844395e-12,6.919163434628686e-92,0.0006733128863429703,0.01124923872681326,0.025863811020186863,0.03897664773721519,0.008835739136971964,0.00021279957917699286,3.6245953839209986e-52
71.0,3.91752580784128e-91,2.362136354862967e-13,1.677415289400004e-98,0.0004505589533793257,0.010060890930284526,0.021436053136016348,0.04127169613042357,0.010698009043136452,0.00032097289097477355,2.9813483047154184e-50
72.0,2.7566939038667724e-95,3.852237648296906e-14,2.3697727733343525e-105,0.00028975607594763437,0.00901764272573436,0.017473255034668782,0.04308146789530866,0.012840682343000322,0.0004680510253280408,2.2475569005215257e-48
73.0,1.5560742072485676e-99,5.8721430066321905e-15,1.9509731377068406e-112,0.00017890190475015525,0.00808713703066036,0.013784937869469775,0.044263505189390456,0.015208916202513545,0.0006598616812829215,1.5529554893688299e-46
74.0,7.045910803042789e-104,8.366669722831868e-16,9.359958215274922e-120,0.00010595760666221472,0.007238254194058882,0.010354690395892726,0.044709869704522266,0.0177018007305361,0.0008994151333833649,9.834755496350427e-45
75.0,2.5592284585138717e-108,1.1142400879600995e-16,2.616822441834284e-127,6.0156148842825006e-05,0.0064454319521277635,0.007306926735350746,0.04435777704513756,0.02018997978271284,0.0011853218676315916,5.708614066352591e-43
76.0,7.456689349952665e-113,1.3869899793802631e-17,4.263360997918724e-135,3.2719380238931334e-05,0.005691279224635444,0.004796891781763607,0.04319505799426295,0.022545844253343866,0.0015104861502354741,3.037155947692035e-41
77.0,1.7428022950377502e-117,1.6137449865183241e-18,4.047690637624989e-143,1.704098116783111e-05,0.004967341341244609,0.0029102606596734526,0.04126034331873585,0.024677389784198096,0.0018614907598132366,1.4810849989047688e-39
78.0,3.267497578781866e-122,1.7549408802319998e-19,2.2394416952373994e-151,8.495113564242871e-06,0.004273221635076208,0.0016245780205286296,0.038638579805873485,0.026553306463034332,0.0022190534082839435,6.620290255255863e-38
79.0,4.9141397655476665e-127,1.783837471400014e-20,7.2202024317984e-160,4.0520670710684405e-06,0.0036145214702759873,0.0008319778250945291,0.0354528659913342,0.028208899614280254,0.002559778586508341,2.7124792514720646e-36
80.0,5.92849984408357e-132,1.6947774303700317e-21,1.3565509204193415e-168,1.8487877293032361e-06,0.003000187865095539,0.00039009444370997714,0.03185369487822257,0.02972989428604451,0.0028591638165252078,1.0187248639516466e-34
81.0,5.737295249165221e-137,1.504991998912116e-22,1.4852511620749366e-177,8.066573533197351e-07,0.0024398496174010543,0.00016721867604597494,0.02800664829936857,0.03122010396947649,0.0030955012463517798,3.50717794705207e-33
82.0,4.45384055551789e-142,1.2491640635485032e-23,9.476342490675925e-187,3.3650131621651823e-07,0.0019416047575648871,6.546052295383021e-05,0.024079543538327728,0.03276433817271723,0.0032540279087512154,1.1068252633152582e-31
83.0,2.77349386660356e-147,9.690992757062965e-25,3.523373018133158e-196,1.341828151291016e-07,0.0015105395927864202,2.338156799048409e-05,0.020230050722786375,0.03439756585243213,0.0033305082844896487,3.202073586390106e-30
84.0,1.3854307818727052e-152,7.027168087281218e-26,7.634023889804346e-206,5.113839712158766e-08,0.0011480634573188292,7.614682578564721e-06,0.016594842419065062,0.03608717480073738,0.00333344231764819,8.492310426344965e-29
85.0,5.551464080529516e-158,4.7627253571254965e-27,9.63885418671794e-216,1.8624049742390293e-08,0.0008519768383532599,2.2596666075367786e-06,0.013281303211998365,0.037730918736737055,0.0032842934754984585,2.064784825211851e-27
86.0,1.7844127357501393e-163,3.01712800054308e-28,7.092091087756046e-226,6.480706773022432e-09,0.0006170808661939221,6.106837635057424e-07,0.010362620084901079,0.039170791041806326,0.0032154845117248576,4.602470403172975e-26
87.0,4.6009569840966436e-169,1.7864663365477047e-29,3.0408863782117833e-236,2.154482040291372e-09,0.0004360913664220099,1.5023140260633005e-07,0.00787666544547269,0.040221492027994216,0.0031663348598240733,9.405636859942901e-25
88.0,9.516255859233497e-175,9.886868787059268e-31,7.598066181629124e-247,6.842145457812686e-10,0.00030063265171309224,3.3627436352061496e-08,0.005828537640728671,0.04070924178331787,0.0031775233319243116,1.7623048972717033e-23
89.0,1.5788800094888192e-180,5.114291524790554e-32,1.1063255422386029e-257,2.0755450419071707e-10,0.00020213671269492324,6.846241254467374e-09,0.004196071980315869,0.040512375160451995,0.003284977418721974,3.0275068458319475e-22
90.0,2.1013443206581863e-186,2.472719893035593e-33,9.387280454674705e-269,6.013511941186612e-11,0.00013254105985152463,1.267333103263379e-09,0.002937225509918915,0.03959221271380252,0.0035142672493827555,4.76888776770535e-21
91.0,2.2434189998344344e-192,1.1174473391562343e-34,4.641663280496208e-280,1.6639862040213846e-11,8.474450657210398e-05,2.1324572436385266e-10,0.0019980730792066113,0.03800429209001666,0.0038765937785634327,6.888024605026483e-20
92.0,1.9212710789915667e-198,4.719998751157673e-36,1.3374712527358967e-291,4.397130517080524e-12,5.283218382923051e-05,3.2606644774386307e-11,0.0013202529688266307,0.0358864666279038,0.004367296526175848,9.122981924536366e-19
93.0,1.3198724858719773e-204,1.8634569217032983e-37,2.2458061361555802e-303,1.1095897732171327e-12,3.211361182575677e-05,4.529667124813083e-12,0.0008470104934127117,0.03342833412933214,0.004967463797764733,1.1080609693500003e-17
94.0,7.273448774387804e-211,6.876373722604921e-39,2.19754135e-315,2.673663901593897e-13,1.9031224191146196e-05,5.715715103905011e-13,0.0005274010237721191,0.03083170650047182,0.005648720990611494,1.2342318972136223e-16
95.0,3.215243522876399e-217,2.371713448136312e-40,0.0,6.15152030308159e-14,1.099559958663244e-05,6.549964948495596e-14,0.00031861561537000675,0.028272612060977143,0.006380648011918819,1.2608376474881734e-15
96.0,1.1401249195978818e-223,7.645881820780549e-42,0.0,1.3513608384488242e-14,6.193505352176661e-06,6.81554595762407e-15,0.00018669692978576382,0.02587312028674375,0.00713963374436442,1.181341629059171e-14
97.0,3.243068207855998e-230,2.3038572175357885e-43,0.0,2.834373450825541e-15,3.4010472403030726e-06,6.438621033073097e-16,0.00010608067995822048,0.023688373173636507,0.007917460829116981,1.0152481640534254e-13
98.0,7.399882198670618e-237,6.4885274753256e-45,0.0,5.675771211657522e-16,1.8207161267264403e-06,5.521537878349842e-17,5.843357187511515e-05,0.02171108390716633,0.00872769061048642,8.00345833806918e-13
99.0,1.3544363726437798e-243,1.7080451281427913e-46,0.0,1.0850789186241239e-16,9.50213994291773e-07,4.297867265940412e-18,3.1197875629394994e-05,0.019891472670958796,0.009608108894108269,5.7879206837882595e-12
100.0,1.9886460343329224e-250,4.202571741860975e-48,0.0,1.9804058905514725e-17,4.834453234580586e-07,3.036183724010708e-19,1.6141482390454943e-05,0.01816541785782524,0.010618124279537155,3.8400779009435134e-11
101.0,2.3421863606133267e-257,9.6648146744271e-50,0.0,3.4505827390859995e-18,2.397827484970882e-07,1.9464644432883847e-20,8.091808567013902e-06,0.016480260366121,0.011830980895089238,2.337578407369826e-10
102.0,2.212842405044973e-264,2.0774688633560432e-51,0.0,5.739392817528753e-19,1.1593953204431561e-07,1.1323322558118957e-21,3.9297691888043235e-06,0.01480923685303081,0.013321743086845386,1.305691487312476e-09
103.0,1.6770445576742118e-271,4.1738622567472497e-53,0.0,9.113087562943052e-20,5.464960185460118e-08,5.97695063395302e-23,1.8486288423578132e-06,0.013151810701390114,0.015152966134881669,6.692784258741248e-09
104.0,1.0195388901060248e-278,7.837982643357445e-55,0.0,1.3812836291752325e-20,2.5112122578600185e-08,2.862441413287642e-24,8.42250516285857e-07,0.01152430362462506,0.01736055062062753,3.148571194933496e-08
105.0,4.971965082824452e-286,1.3757295852796826e-56,0.0,1.998528266045612e-21,1.1249161176338746e-08,1.243713670348832e-25,3.716159228240249e-07,0.009948638912641666,0.019942356814386143,1.3596128823823826e-07
106.0,1.9449902209681e-293,2.256963057975115e-58,0.0,2.7602021393393895e-22,4.912433169377039e-09,4.902407329564969e-27,1.5876900759823844e-07,0.00844522149227138,0.02285172999933665,5.389819552857168e-07
107.0,6.10340027371204e-301,3.460815266588361e-60,0.0,3.6388848141818675e-23,2.091281991829689e-09,1.7530091373022416e-28,6.567744784321497e-08,0.007031373076171304,0.025997272641153923,1.961832819119927e-06
108.0,1.536354235845238e-308,4.960151921945387e-62,0.0,4.579170100844061e-24,8.678960035342142e-10,5.686269216534571e-30,2.6303287643111985e-08,0.005722980482657976,0.0292491711757814,6.557862143359589e-06
109.0,3.10224397e-316,6.644680939567432e-64,0.0,5.500358757159762e-25,3.51124973076477e-10,1.6731063674192617e-31,1.0197979395697253e-08,0.00453607860426568,0.032451325528594865,2.0136055924014563e-05
110.0,5e-324,8.319857319820905e-66,0.0,6.306323068830628e-26,1.3848238437572154e-10,4.465382043489147e-33,3.827351353917299e-09,0.003486438892339279,0.03543759086857737,5.680912643992729e-05
111.0,0.0,9.736888964794763e-68,0.0,6.901412349471941e-27,5.324342841199577e-11,1.0809860214501458e-34,1.3903841827797852e-09,0.0025871484094496045,0.03804974389524957,0.00014731267488442087
112.0,0.0,1.0650920647941823e-69,0.0,7.208954532612063e-28,1.9956118352971712e-11,2.3735404057734505e-36,4.888751120088271e-10,0.0018453807019857224,0.04015443248412005,0.000351255545860845
113.0,0.0,1.0889718994414043e-71,0.0,7.187460639764411e-29,7.291630320989618e-12,4.72691837068824e-38,1.6636576533958703e-10,0.0012598190536005204,0.04165644766128563,0.0007705462267595778
114.0,0.0,1.0406598264241371e-73,0.0,6.839812678035546e-30,2.5972375734770225e-12,8.5379837246277e-40,5.479122382559119e-11,0.0008198024206862649,0.04250622542895996,0.0015561951944286128
115.0,0.0,9.295301864373763e-76,0.0,6.21262891781835e-31,9.018558745656478e-13,1.3986852852439556e-41,1.746299586931336e-11,0.0005065677527934079,0.04270051465707664,0.0028960574305835368
116.0,0.0,7.760340887792851e-78,0.0,5.385999441294124e-32,3.0528185997380637e-13,2.0780915030523142e-43,5.386025530081933e-12,0.00029620899949592917,0.04227647950370091,0.004972104918299178
117.0,0.0,6.055648965225393e-80,0.0,4.4567095001915046e-33,1.0074029951158418e-13,2.8001579752672047e-45,1.6074687212526677e-12,0.00016340693024798368,0.04130085173555123,0.00788764582940954
118.0,0.0,4.4167536564314654e-82,0.0,3.519793218707526e-34,3.240737384402183e-14,3.4219012838147816e-47,4.642211676102219e-13,8.482277596932125e-05,0.03985675064175878,0.011586431337433357
119.0,0.0,3.0109826616009088e-84,0.0,2.653216229378789e-35,1.0163020261574123e-14,3.792398299451428e-49,1.2971810970295883e-13,4.133860810432284e-05,0.038031134769698695,0.015805041766072177
120.0,0.0,1.9185623795431608e-86,0.0,1.9088810449063295e-36,3.1069916491961315e-15,3.8116840794639443e-51,3.507160133405566e-14,1.887955863218628e-05,0.03590540636028548,0.020099458697146785
121.0,0.0,1.14263148296085e-88,0.0,1.3107927580141878e-37,9.259674409900281e-16,3.474335665214188e-53,9.174384418296985e-15,8.067767233210907e-06,0.03355057645929505,0.02395701923402293
122.0,0.0,6.360613986752778e-91,0.0,8.590857679042205e-39,2.690231646498701e-16,2.8719338095295527e-55,2.3219485060022506e-15,3.221776022163495e-06,0.03102697033827389,0.02695869067472672
123.0,0.0,3.3094398029162532e-93,0.0,5.373841519981912e-40,7.619420906756336e-17,2.152886271670441e-57,5.685535267193056e-16,1.2010898149018397e-06,0.02838717556265354,0.028924354871059522
124.0,0.0,1.6094315995945503e-95,0.0,3.208319920729543e-41,2.1037424846947833e-17,1.4635526128964991e-59,1.346861241072908e-16,4.1767317090968005e-07,0.025680212448208926,0.029980209053235046
125.0,0.0,7.31565395436471e-98,0.0,1.8281579928090878e-42,5.662412604557323e-18,9.02262835950198e-62,3.0867212434414147e-17,1.3539139389061347e-07,0.02295492647797862,0.030528153927700065
126.0,0.0,3.1081099712080477e-100,0.0,9.942415203420876e-44,1.4857603598563496e-18,5.044201761603959e-64,6.843622412152378e-18,4.0889124667889724e-08,0.020261273381244133,0.031141237386716043
127.0,0.0,1.234247314903506e-102,0.0,5.16073007020262e-45,3.8004440371254886e-19,2.5573131216430163e-66,1.46784565264167e-18,1.1500089952539289e-08,0.017649173497913808,0.03242732025627254
128.0,0.0,4.581108709333883e-105,0.0,2.556645571964452e-46,9.476724055523121e-20,1.1757232329641819e-68,3.045598855364737e-19,3.0110797646712267e-09,0.015165552790130992,0.0348923539878677
129.0,0.0,1.589284311705015e-107,0.0,1.2088409902327753e-47,2.3036709517322344e-20,4.901780923722874e-71,6.113019094590554e-20,7.33754999764585e-10,0.012850743291367185,0.03881623074096624
130.0,0.0,5.153415829945925e-110,0.0,5.4551451594903936e-49,5.45909905510868e-21,1.8532258844491602e-73,1.1869237986821695e-20,1.663762306283229e-10,0.01073545836596667,0.04414879945668955
131.0,0.0,1.5618933292871118e-112,0.0,2.3495311434126836e-50,1.2611298935701414e-21,6.353700112489349e-76,2.229295919510486e-21,3.509661370189761e-11,0.008839172532967676,0.05044375738153575
132.0,0.0,4.424560573500205e-115,0.0,9.658133480245478e-52,2.8401219128562836e-22,1.975364991936245e-78,4.0502758755915274e-22,6.886684746552089e-12,0.007170148984561405,0.05686153376599433
133.0,0.0,1.171524869092751e-117,0.0,3.7891491614327014e-53,6.235229764438271e-23,5.56914865143539e-81,7.118165832004836e-23,1.2568272226701895e-12,0.005726824388556861,0.062274772992719454
134.0,0.0,2.899315460790916e-120,0.0,1.418816244373052e-54,1.3344621401253502e-23,1.4238024890270334e-83,1.2100775415788031e-23,2.133144713681023e-13,0.004499956417135719,0.06549107467515225
135.0,0.0,6.706594103917396e-123,0.0,5.070444722731807e-56,2.7841867906083405e-24,3.300873999437327e-86,1.9898266634210538e-24,3.366752137600819e-14,0.0034749119580927265,0.06556301093913501
136.0,0.0,1.450010563845413e-125,0.0,1.729421859697068e-57,5.662768356265448e-25,6.939453918394671e-89,3.1649722644863647e-25,4.941070063460655e-15,0.0026336542451229363,0.06209675884681927
137.0,0.0,2.930238038489234e-128,0.0,5.629766833885499e-59,1.122787426553185e-25,1.3229327961728873e-91,4.86937434956906e-26,6.742607974849803e-16,0.0019562473695232912,0.055432612984473016
138.0,0.0,5.53474006594167e-131,0.0,1.7490976731724153e-60,2.1702241937317443e-26,2.2869964140395478e-94,7.246382759300194e-27,8.554879389933952e-17,0.0014219167064489025,0.04659395462044013
139.0,0.0,9.771340542448366e-134,0.0,5.186466248734258e-62,4.0893094570738295e-27,3.585151857857521e-97,1.04306350195046e-27,1.0091699284618742e-17,0.001009816670977208,0.03699474132159691
140.0,0.0,1.6124032359776831e-136,0.0,1.4677854248452883e-63,7.511621028967254e-28,5.096396772145519e-100,1.4522399072503282e-28,1.1067949135606999e-18,0.0006996594955984863,0.02801391650460916
141.0,0.0,2.486885356300287e-139,0.0,3.964485325540032e-65,1.3451034212243035e-28,6.569492347412368e-103,1.955694958131515e-29,1.1285287776384944e-19,0.00047229178570867993,0.020614204340529133
142.0,0.0,3.585093289438406e-142,0.0,1.0219838221263985e-66,2.3480968261140003e-29,7.679141220053926e-106,2.547394464081978e-30,1.0697756385238542e-20,0.0003102242639773075,0.015156206998895264
143.0,0.0,4.830674215656271e-145,0.0,2.5143975595073828e-68,3.995900280698655e-30,8.1396396573770285e-109,3.2093791019690748e-31,9.427591242662858e-22,0.00019806580035278576,0.011454453614989072
144.0,0.0,6.0838378381183995e-148,0.0,5.904136215557985e-70,6.629054626938808e-31,7.823639910407539e-112,3.910867992739906e-32,7.723805511861217e-23,0.00012280131274587867,0.009006410174642257
145.0,0.0,7.161600684397251e-151,0.0,1.32315610306962e-71,1.0720791996561178e-31,6.819039287457486e-115,4.6094633026662974e-33,5.8827445666838346e-24,7.387698700073156e-05,0.0072631262876296674
146.0,0.0,7.879618052665923e-154,0.0,2.830074759262267e-73,1.690209187367361e-32,5.3894910369210805e-118,5.254731655934362e-34,4.165268960964254e-25,4.309597828312347e-05,0.005823736748836145
147.0,0.0,8.103316895232412e-157,0.0,5.777190256817955e-75,2.597720143792931e-33,3.8626213259193276e-121,5.793910125742257e-35,2.7416844708507784e-26,2.4363730240351796e-05,0.004501500217554529
148.0,0.0,7.789024535011305e-160,0.0,1.1255562812055368e-76,3.892087381304028e-34,2.5103019539701235e-124,6.178914503749477e-36,1.6776476594999794e-27,1.3342305407716409e-05,0.003280700607881729
149.0,0.0,6.997870682713541e-163,0.0,2.0929044619111297e-78,5.684746696794669e-35,1.4793771570143964e-127,6.373385003497951e-37,9.543129853097725e-29,7.075133657090595e-06,0.0022245166256724433
150.0,0.0,5.876399939506738e-166,0.0,3.7141813489352765e-80,8.09427527150693e-36,7.905706014471371e-131,6.358345041821586e-38,5.046450284541058e-30,3.6317993545663627e-06,0.001393094946659047
151.0,0.0,4.6123193613937035e-169,0.0,6.290833643694634e-82,1.1235260274925465e-36,3.830989309703561e-134,6.135253903470187e-39,2.480760518831443e-31,1.804197890421383e-06,0.0008026583588619419
152.0,0.0,3.383685480170359e-172,0.0,1.0169148370771211e-83,1.520290639243006e-37,1.6834084089713372e-137,5.725773228000101e-40,1.1336687962191537e-32,8.672290386638839e-07,0.00042464639945463483
153.0,0.0,2.320188110682107e-175,0.0,1.5688887747745607e-85,2.0054342194109658e-38,6.707737889998237e-141,5.168299087483449e-41,4.816028933721191e-34,4.032735171071203e-07,0.00020607920623616946
154.0,0.0,1.487027493975234e-178,0.0,2.3101002456330287e-87,2.578864577363942e-39,2.4236533428401208e-144,4.5120286499443657e-42,1.9019220986134825e-35,1.8139461668298392e-07,9.169158067209717e-05
155.0,0.0,8.907942228834606e-182,0.0,3.2463886664532715e-89,3.23286052621221e-40,7.940951689846344e-148,3.809830730679829e-43,6.982266832000789e-37,7.891534776141842e-08,3.7393924349094465e-05
156.0,0.0,4.987677647746066e-185,0.0,4.354127501777277e-91,3.950787909178273e-41,2.3592939896083976e-151,3.1113446048374694e-44,2.382866377065942e-38,3.320270484733182e-08,1.397629207979219e-05
157.0,0.0,2.6102491021281537e-188,0.0,5.573559530933292e-93,4.7067245121830934e-42,6.3562191598037805e-155,2.4575264665261603e-45,7.559655626187272e-40,1.3509214546108493e-08,4.78710864467775e-06
158.0,0.0,1.2768154371701864e-191,0.0,6.809182219846297e-95,5.466283588211771e-43,1.5528260632081422e-158,1.8773924316614415e-46,2.2294771833740078e-41,5.31504484385091e-09,1.5025545959236132e-06
159.0,0.0,5.837634322520986e-195,0.0,7.939406197345739e-97,6.188763038523175e-44,3.4399630124904977e-162,1.3871322520684748e-47,6.112268675087625e-43,2.0220142789978324e-09,4.321707698306953e-07
160.0,0.0,2.4946420620063415e-198,0.0,8.835106490992276e-99,6.830521546616066e-45,6.910216014620116e-166,9.912560656234599e-49,1.5577579058116816e-44,7.437825603507498e-10,1.1390553687874448e-07
161.0,0.0,9.964194280741291e-202,0.0,9.383529168431561e-101,7.349235985783083e-46,1.2587406340290062e-169,6.851068560815603e-50,3.6905865945746585e-46,2.6453268619646096e-10,2.7510383081197848e-08
162.0,0.0,3.719963896836799e-205,0.0,9.511548743830596e-103,7.70848152950168e-47,2.0791582978890316e-173,4.5796740820472736e-51,8.128091136878383e-48,9.096489515799787e-11,6.088492762001759e-09
163.0,0.0,1.2980692298051897e-208,0.0,9.201673882860504e-105,7.881952172911467e-48,3.1141924081991107e-177,2.96083368669553e-52,1.6640995725127453e-49,3.024272878924341e-11,1.2347635181917029e-09
164.0,0.0,4.2336950966419726e-212,0.0,8.495970003019548e-107,7.856643918876071e-49,4.2297025231915125e-181,1.8513820981894747e-53,3.167141811974765e-51,9.721067095753759e-12,2.2946600808001572e-10
165.0,0.0,1.2906363488161833e-215,0.0,7.486685741767297e-109,7.6344659313694e-50,5.2093150814204544e-185,1.1196445596989507e-54,5.603418557039706e-53,3.0209752081315917e-12,3.907629427489328e-11
166.0,0.0,3.6774840587030174e-219,0.0,6.2964637461598254e-111,7.232002513256051e-51,5.81778645663634e-189,6.548862232653608e-56,9.215860378525285e-55,9.076452193644955e-13,6.0977378993489756e-12
167.0,0.0,9.794004461806874e-223,0.0,5.053988539970131e-113,6.6784671071017344e-52,5.891707937532894e-193,3.7046964820144e-57,1.409015939906038e-56,2.6364355945659276e-13,8.719357195197775e-13
168.0,0.0,2.4379926296646664e-226,0.0,3.871704609263788e-115,6.012198766911069e-53,5.410418607501188e-197,2.0269361777316018e-58,2.002594708274659e-58,7.403674364691676e-14,1.1425112935321537e-13
169.0,0.0,5.672402911946832e-230,0.0,2.8307438477099735e-117,5.276284258385177e-54,4.505330929638384e-201,1.072575251838626e-59,2.6458627467718017e-60,2.0100373627446774e-14,1.3718190861513174e-14
170.0,0.0,1.2335715548249217e-233,0.0,1.9752828881572966e-119,4.5139979317917846e-55,3.40195564269863e-205,5.4892795368709414e-61,3.2496651086295225e-62,5.275767631920225e-15,1.509362243655997e-15
171.0,0.0,2.507403417673555e-237,0.0,1.3154925240314922e-121,3.7647213978143153e-56,2.3293603197057383e-209,2.717080134860778e-62,3.710281988237093e-64,1.3387216602003327e-15,1.5217749205438517e-16
172.0,0.0,4.7637248916999044e-241,0.0,8.361376953907818e-124,3.0608542147264615e-57,1.4462745197179763e-213,1.3007347477312724e-63,3.937968294286661e-66,3.2841025914211983e-16,1.405942829083878e-17
173.0,0.0,8.459247351905415e-245,0.0,5.0722136866952754e-126,2.425999816522012e-58,8.142744255722382e-218,6.022460007919215e-65,3.885388724013101e-68,7.78868012428316e-17,1.1902692032446258e-18
174.0,0.0,1.404039634294232e-248,0.0,2.936618870672083e-128,1.8744644066387823e-59,4.157160754505055e-222,2.696855695219406e-66,3.563638804879969e-70,1.7857920174123897e-17,9.233854560954024e-20
175.0,0.0,2.1781591212419935e-252,0.0,1.6226614571421354e-130,1.4118935319737592e-60,1.924548124286135e-226,1.1679918876746674e-67,3.0384340250742137e-72,3.958375888798289e-18,6.5641902491493364e-21
176.0,0.0,3.1583658181680426e-256,0.0,8.557335026102188e-133,1.0367284463007452e-61,8.079167948685896e-231,4.892378271318899e-69,2.408257137527276e-74,8.482458688487174e-19,4.276018605900323e-22
177.0,0.0,4.280533010565413e-260,0.0,4.307045088636633e-135,7.421067767020869e-63,3.0754620732008458e-235,1.9819745921717485e-70,1.7744052111166865e-76,1.7572945597698076e-19,2.5524562658400358e-23
178.0,0.0,5.422453825170926e-264,0.0,2.0689526864703176e-137,5.178525221278718e-64,1.0615977019242996e-239,7.765577737984978e-72,1.215345188173475e-78,3.519533298382897e-20,1.396166874026347e-24
179.0,0.0,6.420316922991056e-268,0.0,9.48531916585638e-140,3.5227685462454165e-65,3.3228856553033225e-244,2.942706120661848e-73,7.738260989901694e-81,6.81464092759538e-21,6.998043637106924e-26


==> data/angle_density_cumsum.csv <==
x,18.434949,26.565051,36.869898,45.0,53.130102,63.434948999999996,71.565051,90.0,116.565051,135.0
0.0,0.00015319123890614276,1.1493517608555575e-05,5.444335921618072e-173,7.738925989952691e-05,8.346951978034629e-10,1.1983450669984297e-52,3.8076085642092937e-22,7.677572731593561e-74,2.210020334744537e-53,1.9506640206780798e-280
0.1,0.0003256534546777417,2.4081164833358827e-05,4.8170432024252434e-172,0.0001591080171981197,1.7472970718753968e-09,3.1186438684011254e-52,8.329206366728323e-22,2.0162008732656612e-73,5.132110231201194e-53,7.559241152511412e-280
0.2,0.0005193855686586243,3.785837344238349e-05,3.8167077279542286e-171,0.00024536052533249064,2.7448234271422848e-09,6.1928359019797015e-52,1.369688503359935e-21,4.0448039367671286e-73,8.994392718547374e-53,2.3671021571813513e-279
0.30000000000000004,0.0007365343787975234,5.292802899034381e-05,2.970802346592191e-170,0.00033635830525915333,3.834899949569036e-09,1.110947625095914e-51,2.0066835204878552e-21,7.338688601858496e-73,1.4097652263586306e-52,6.9914978325263106e-279
0.4,0.0009793977908084152,6.940097176571864e-05,2.2963285076097184e-169,0.0004323202667898824,5.0258106067157055e-09,1.8965108743498292e-51,2.762368007561044e-21,1.268313667150475e-72,2.0838343549603674e-52,2.0252826929140808e-278
0.5,0.0012504270782631082,8.739652433268109e-05,1.7650772974258447e-168,0.0005334728240038657,6.326552024603351e-09,3.1504289014148316e-51,3.658557659227079e-21,2.134837469358128e-72,2.9738843003577146e-52,5.824898919180608e-278
0.6000000000000001,0.0015522280384929602,0.00010704304650290119,1.3493949556406067e-167,0.0006400500042140933,7.746892137031639e-09,5.149979546420342e-51,4.7210218182284635e-21,3.538754020091365e-72,4.148720926978467e-52,1.6701996611499323e-277
0.7000000000000001,0.001887560912418198,0.00012847851855187436,1.0260533061933808e-166,0.0007522935499583486,9.297433424078898e-09,8.33543068411517e-51,5.9801895865276576e-21,5.811679794557744e-72,5.698942358613076e-52,4.781249290560161e-277
0.8,0.002259338940183846,0.00015185115346943453,7.759925392503439e-166,0.0008704530134794413,1.0989681078416863e-08,1.340515993629679e-50,7.47198014407476e-21,9.488838508719132e-72,7.743800359507747e-52,1.367165262397456e-276
0.9,0.00267062543100863,0.00017732003900420177,5.837167144374686e-165,0.0009947858431551319,1.2836116461361956e-08,2.1465880532536205e-50,9.238778781001354e-21,1.5433438818473245e-71,1.0440209141219965e-51,3.905545066984515e-276
1.0,0.003124629235167591,0.00020505581022666402,4.367206343782444e-164,0.0011255574613356553,1.4850276235341046e-08,3.4269662030655402e-50,1.1330583811707093e-20,2.5036641761443426e-71,1.3994569609625002e-51,1.1146775340168318e-275
1.1,0.0036246985187148033,0.00023524135329518601,3.249842493222957e-163,0.0012630413330459553,1.7046837585753933e-08,5.458752039648088e-50,1.3806353815121904e-20,4.053881966919314e-71,1.8678283593543232e-51,3.1785778990938885e-275
1.2000000000000002,0.0041743127575492546,0.00026807254106327606,2.4053481668325413e-162,0.0014075190250107741,1.9441709973153393e-08,8.679768127520181e-50,1.6735589635177807e-20,6.554529542092084e-71,2.484810257665533e-51,9.055984174785698e-275
1.3,0.004777072886821762,0.0003037590011147386,1.7707230207109254e-161,0.0015592802544637182,2.2052133886326002e-08,1.3781095012031045e-49,2.020019139627134e-20,1.0585368294789878e-70,3.2972808259641515e-51,2.5778565316699593e-274
1.4000000000000001,0.005436689564500121,0.0003425249167557319,1.2965234774544594e-160,0.0017186229272064106,2.4896787098336925e-08,2.1852492019791143e-49,2.4296637576130262e-20,1.707801130249814e-70,4.3668183157989684e-51,7.331663322008478e-274
1.5,0.006156969534112027,0.00038460986142909435,9.442070093316718e-160,0.001885853164390938,2.7995898960997606e-08,3.461069670828302e-49,2.913854109070993e-20,2.7528360113301785e-70,5.77428312878809e-51,2.0833733365604402e-273
1.6,0.006941800101154775,0.00043026966694647705,6.839292125273154e-159,0.0020612853175080974,3.1371373308628736e-08,5.475748044451094e-49,3.4859646565451464e-20,4.433663771957795e-70,7.625819465122837e-51,5.9149701364643505e-273
1.7000000000000002,0.007795131770201823,0.0004797773258577366,4.927336290376234e-158,0.0022452419710754915,3.5046920579529014e-08,8.654064889174608e-49,4.1617343706535183e-20,7.135125390571175e-70,1.0060713648131473e-50,1.6778722627233654e-272
1.8,0.008720959125070024,0.0005334239281946302,3.530777791432909e-157,0.0024380539325334224,3.904819980333415e-08,1.366321404617498e-48,4.9596784190496976e-20,1.1473804739387088e-69,1.3261679965000002e-50,4.755389815184643e-272
1.9000000000000001,0.009723300072172925,0.0005915196327370927,2.516435006028062e-156,0.0026400602088728206,4.34029711445762e-08,2.1550108889600386e-48,5.901570404558633e-20,1.8436854063149664e-69,1.746831927180165e-50,1.3465864646204062e-271
2.0,0.010806173606924074,0.000654394672855252,1.783849521656681e-155,0.0028516079695381905,4.814125973735134e-08,3.3955871099742113e-48,7.01300704334272e-20,2.9603546445652273e-69,2.2994722967337053e-50,3.8098095004807043e-271
2.1,0.01197357630423452,0.0007224003968789087,1.2577313845270265e-154,0.0030730524951698176,5.3295531593200065e-08,5.34505539114348e-48,8.324069143684214e-20,4.749859155379754e-69,3.0252491215815043e-50,1.0769441243694346e-270
2.2,0.013229457776154245,0.0007959103428385378,8.820125830145056e-154,0.0033047571117732774,5.890088241422824e-08,8.405497835263942e-48,9.870095036113705e-20,7.615516153262053e-69,3.9780820249789796e-50,3.0416131530193813e-270
2.3000000000000003,0.014577695381847609,0.0008753213473080757,6.152036197894348e-153,0.0035470931099306742,6.499524019628576e-08,1.3205346944337659e-47,1.169258526730672e-19,1.220114372867303e-68,5.228581617905852e-50,8.582932168854445e-270
2.4000000000000004,0.016022068516610435,0.0009610546879600286,4.267958809722734e-152,0.003800439648697019,7.161958256281264e-08,2.072583943807849e-47,1.3840260462546787e-19,1.953371880783599e-68,6.8691846991565695e-50,2.419849074406903e-269
2.5,0.017566232846718356,0.0010535572593179392,2.944955999620328e-151,0.004065183643856763,7.881816982890671e-08,3.249756995890617e-47,1.6370297852967604e-19,3.1250205976924397e-68,9.020859582861162e-50,6.816505306236882e-269
2.6,0.01921369489468608,0.0011533027810602826,2.021131976655738e-150,0.0043417196402497134,8.663879485741271e-08,5.09057001364615e-47,1.9349776133228726e-19,4.995795301415963e-68,1.1841858616056501e-49,1.9184751245806576e-268
2.7,0.020967787414130818,0.001260793038093691,1.3796465070547264e-149,0.004630449667912396,9.513305083453806e-08,7.966341553377703e-47,2.2857363153981883e-19,7.980687983820901e-68,1.5539138974041837e-49,5.394751772605275e-268
2.8000000000000003,0.022831646023973938,0.0013765591514724124,9.366951819973907e-149,0.004931783081820328,1.0435661816182694e-07,1.2454564570856392e-46,2.6985286566793977e-19,1.2739725394854215e-67,2.0383260046131058e-49,1.5156804876447363e-267
2.9000000000000004,0.024808187597292218,0.0015011628790954777,6.325372024971954e-148,0.005246136385058642,1.1436957173443894e-07,1.945249825114438e-46,3.184163404869008e-19,2.0321880799381164e-67,2.672780902150547e-49,4.254658947673424e-267
3.0,0.026900090919879337,0.0016351979449636454,4.2484567915408597e-147,0.0055739330352929965,1.2523670995275674e-07,3.035285134171446e-46,3.755303727944249e-19,3.239305200367287e-67,3.503472233669687e-49,1.1932810575768454e-266
3.1,0.029109780146678855,0.0017792913956253152,2.838139261850536e-146,0.005915603234459586,1.3702790689556524e-07,4.73152264723616e-46,4.426780258893846e-19,5.159694612955372e-67,4.5907281065453966e-49,3.343810378409744e-266
3.2,0.03143941158994738,0.0019341049822848128,1.8857910934401856e-145,0.0062715837016424315,1.4981848916858907e-07,7.368510435618842e-46,5.215956132090859e-19,8.21259308818667e-67,6.013309110826559e-49,9.361844816284226e-266
3.3000000000000003,0.03389086437063134,0.0021003365668883526,1.2462663261285112e-144,0.006642317429157702,1.6368963903223513e-07,1.146399161946832e-45,6.143152468791988e-19,1.306233454541698e-66,7.874005040867287e-49,2.6187988210064695e-265
3.4000000000000004,0.036465735453427225,0.0022787215503432406,8.191917351015553e-144,0.007028253421918601,1.7872882550715824e-07,1.781842917764243e-45,7.232144146840591e-19,2.076086757260217e-66,1.0306920228166702e-48,7.319202087893407e-265
3.5,0.03916533956590144,0.0024700343208651884,5.3557180274577765e-143,0.00742984642021027,1.950302652559519e-07,2.7668166916249083e-45,8.510737260470941e-19,3.2972691496186236e-66,1.3486953695374838e-48,2.043836937600166e-264
3.6,0.04199071447256697,0.0026750897202877373,3.4826297501874155e-142,0.00784755660606196,2.1269541514406922e-07,4.2920897198666083e-45,1.0011441492979222e-18,5.232961155146898e-66,1.7642131104243913e-48,5.70229463251824e-264
3.7,0.04494263203580114,0.002894744526007509,2.252445995848865e-141,0.008281849293463392,2.3183349849321425e-07,6.651730489082151e-45,1.1772252725699543e-18,8.29898229732225e-66,2.3069640837386433e-48,1.5895491726091148e-263
3.8000000000000003,0.0480216154469536,0.003129898946080176,1.448968581237435e-140,0.008733194602733526,2.5256206715612724e-07,1.0298594531568136e-44,1.3837563634624473e-18,1.3151836016741033e-65,3.015667963289157e-48,4.4270985205671025e-263
3.9000000000000004,0.051227962953125566,0.003381498124825522,9.270882347583273e-140,0.009202067119412774,2.7500760166314273e-07,1.5929375572416054e-44,1.6259222831066952e-18,2.0827260837009698e-65,3.940754091569295e-48,1.2319279607010496e-262
4.0,0.05456177833826438,0.0036505336561466783,5.899846479750216e-139,0.009688945538113785,2.99306151818355e-07,2.461484099750959e-44,1.909776634234943e-18,3.295809904656367e-65,5.147880320817806e-48,3.4250928132198025e-262
4.1000000000000005,0.05802300834195817,0.003938045101619497,3.7343748793701054e-138,0.01019431229183116,3.25604020256911e-07,3.7999057264371727e-44,2.2423848968542393e-18,5.211663708611896e-65,6.722502498546801e-48,9.514375419002268e-262
4.2,0.06161148711635687,0.004245121510264021,2.351000363149419e-137,0.010718653167276607,3.5405849161510867e-07,5.860384728172807e-44,2.631990736745106e-18,8.235213240306727e-65,8.775806249942848e-48,2.64063959514039e-261
4.3,0.06532698773188403,0.004572902936772136,1.4721263342283045e-136,0.0112624569068728,3.848386101118456e-07,9.029359944121611e-44,3.0882091699254e-18,1.3003418874774857e-64,1.1452404542748456e-47,7.322491676496503e-261
4.4,0.06916928064689583,0.004922581954834685,9.168432466899702e-136,0.011826214798106546,4.181260084937892e-07,1.3898417394269913e-43,3.622250840412978e-18,2.0517502649949542e-64,1.4940323231486362e-47,2.028754758277864e-260
4.5,0.07313819895639584,0.005295405162088691,5.679403746803961e-135,0.012410420251009248,4.541157914576716e-07,2.1372301617273986e-43,4.247182330522317e-18,3.2350104630423165e-64,1.9483950180188875e-47,5.615922758988519e-260
4.6000000000000005,0.07723371013166457,0.005692674673091739,3.4991943366812673e-134,0.01301556836460012,4.930174768316086e-07,3.283332104108022e-43,4.978228185651588e-18,5.0969588877067404e-64,2.5400821724456955e-47,1.553222276873658e-259
4.7,0.08145599385765973,0.006115749596627142,2.1443272745645336e-133,0.013642155483194673,5.350559979735541e-07,5.039134151757954e-43,5.833121214084367e-18,8.024737307750817e-64,3.3103376124768084e-47,4.292072077425531e-259
4.800000000000001,0.085805525469825,0.006566047493551162,1.306988558743166e-132,0.014290678743547496,5.804727710291924e-07,7.726354493776161e-43,6.83250863396018e-18,1.2625098502756636e-63,4.3127133985687596e-47,1.1850080864010486e-258
4.9,0.09028316438811143,0.007045045811313222,7.92337541446917e-132,0.014961635613863974,6.295268308840058e-07,1.1835073442604082e-42,8.000422803975179e-18,1.984828495207348e-63,5.616719187066013e-47,3.268861601484369e-258
5.0,0.09489024684520254,0.007554283291212759,4.77756313637158e-131,0.01565552342578003,6.824960398451888e-07,1.811110365485638e-42,9.364826614127055e-18,3.1181389288881083e-63,7.312546519716823e-47,9.00933355408834e-258
5.1000000000000005,0.09962868210978554,0.008095361344402873,2.865236089572196e-130,0.016372838900471937,7.396783732987915e-07,2.7688314640718698e-42,1.0958245153742594e-17,4.894994453393312e-63,9.517182554360014e-47,2.480902588653789e-257
5.2,0.10450105131584672,0.0086699453926122,1.70911855593671e-129,0.017114077670119483,8.013932868062222e-07,4.228884152131814e-42,1.2818497045661072e-17,7.678797558671473e-63,1.2382319150490226e-46,6.825707482172175e-257
5.300000000000001,0.1095107079269609,0.00927976616953318,1.0140089487513028e-128,0.017879733796004847,8.679831693322877e-07,6.452570091618519e-42,1.4989540871568048e-17,1.2037006840669524e-62,1.6104581003199493e-46,1.8763184436894298e-256
5.4,0.11466187879188038,0.009926620978817849,5.983692000960815e-128,0.018670299284586328,9.398148875345779e-07,9.835973834822689e-42,1.7522454452684586e-17,1.8855066799153514e-62,2.0938748238107013e-46,5.153310826508029e-256
5.5,0.11995976468579388,0.010612374904632111,3.5120002843168037e-127,0.019486263602940018,1.0172814262914606e-06,1.4978892541984626e-41,2.0476567436420628e-17,2.9513582260372187e-62,2.7214844249705176e-46,1.414122540322836e-255
5.6000000000000005,0.1254106391816669,0.011338961970746663,2.050207158448588e-126,0.020328113195013632,1.1008036309035147e-06,2.2788711339585115e-41,2.3920770723564015e-17,4.616364182969564e-62,3.53602110564496e-46,3.8771148679916786e-255
5.7,0.1310219446591871,0.012108386244187898,1.1904162981006463e-125,0.021196331000184268,1.1908320566711615e-06,3.463678442596724e-41,2.7935029809597714e-17,7.215434519279381e-62,4.592801806542937e-46,1.0620652735619367e-254
5.800000000000001,0.1368023842359362,0.012922722879535468,6.874766029935751e-125,0.02209139597565602,1.2878489318297964e-06,5.259362660823287e-41,3.2612133173427234e-17,1.1269618399354246e-61,5.963406642825618e-46,2.9067967620741372e-254
5.9,0.14276200839721281,0.013784119100035104,3.948889162802897e-124,0.023013782624273452,1.392370240113149e-06,7.978227927273083e-41,3.8059711502001597e-17,1.7588962752257186e-61,7.74042864760796e-46,7.948753794547502e-254
6.0,0.1489122951079525,0.014694795111795804,2.2560564081546935e-123,0.023963960529362775,1.5049479295161472e-06,1.2090869795595415e-40,4.4402568875357034e-17,2.7431878547230236e-61,1.004360138310928e-45,2.1717225569588642e-253
6.1000000000000005,0.15526622221271985,0.01565704494745975,1.2819850979137826e-122,0.024942393898244063,1.6261722541404704e-06,1.830570459467579e-40,5.1785373150764315e-17,4.275187579919005e-61,1.3027701401173663e-45,5.928305273467305e-253
6.2,0.16183833096785072,0.016673237235871125,7.245594705235262e-122,0.02594954111608421,1.7566742563294872e-06,2.768810107175779e-40,6.037575978772946e-17,6.657928232488403e-61,1.6892736117148765e-45,1.6168796567022604e-252
6.300000000000001,0.1686447796033359,0.01774581589442599,4.073082068346917e-121,0.02698585431178202,1.8971283966346148e-06,4.1838656122374375e-40,7.036791137377402e-17,1.0361135594993601e-60,2.1897073511751627e-45,4.406012813850211e-252
6.4,0.17570338588056725,0.018877300740959592,2.2773530995362215e-120,0.0280517789375928,2.048255339502514e-06,6.3159710441893006e-40,8.198668428787022e-17,1.6112388394612008e-60,2.8374357296153595e-45,1.1995952484983732e-251
6.5,0.18303365769500388,0.020070288022218687,1.2664723075140175e-119,0.029147753364210553,2.2108249029321568e-06,9.525338106126758e-40,9.5492364437597e-17,2.5037837009193665e-60,3.675529141613697e-45,3.263207125252858e-251
6.6000000000000005,0.19065681086932723,0.02132745085617474,7.005177811958889e-119,0.030274208493030533,2.385659180722877e-06,1.4351541542380252e-39,1.1118614601346528e-16,3.887926253611759e-60,4.759568593858456e-45,8.869016598083237e-251
6.7,0.19859577339171589,0.022651539585657732,3.853903135191593e-118,0.03143156738731382,2.573635846319194e-06,2.160203195900456e-39,1.2941644093086614e-16,6.032864320474832e-60,6.161255152489398e-45,2.4083922375212757e-250
6.800000000000001,0.20687517547426737,0.024045382041029306,2.1088253742303366e-117,0.03262024492396804,2.775691647655667e-06,3.248393049189099e-39,1.5058614231701422e-16,9.354346017276952e-60,7.973053623106881e-45,6.534312410137935e-250
6.9,0.2155213249369468,0.025511883709866432,1.1477271661729365e-116,0.033840647467644605,2.99282610281544e-06,4.880007331407878e-39,1.751609833201152e-16,1.4493979393440438e-59,1.0314164744523146e-44,1.771305600343639e-249
7.0,0.2245621675612256,0.02705402781189198,6.212908391038833e-116,0.035093172568832556,3.226105406739582e-06,7.324033589315317e-39,2.0367915298079696e-16,2.244120584857669e-59,1.3338203319659169e-44,4.797423111165979e-249
7.1000000000000005,0.23402723220313904,0.028674875277664533,3.3451031312892704e-115,0.03637820868760212,3.4766665596609576e-06,1.0981411067429898e-38,2.367623542635922e-16,3.472074891656823e-59,1.7243066170207039e-44,1.29820559628052e-248
7.2,0.24394756060609799,0.030377564629825354,1.7913579449791055e-114,0.0376961349446173,3.7457217283862297e-06,1.6449168764080227e-38,2.751285159982841e-16,5.368047225146186e-59,2.2283610079235559e-44,3.509941339753402e-248
7.300000000000001,0.25435562200762,0.03216531176599348,9.541432119016305e-114,0.03904732090099644,4.034562852012788e-06,2.461544933653713e-38,3.196064008802731e-16,8.293310478632786e-59,2.8787934265831136e-44,9.481502585872719e-248
7.4,0.26528521278934214,0.03404140964269905,5.0547899332303584e-113,0.04043212636855216,4.344566504143947e-06,3.680015105731449e-38,3.711523863393506e-16,1.2803357675077306e-58,3.7178284992898343e-44,2.5590301701347957e-247
7.5,0.2767713415743686,0.03600922786004771,2.6634898336867473e-112,0.04185090125188781,4.677199024155644e-06,5.49628791996001e-38,4.3086973458954915e-16,1.975168691408389e-58,4.79978851310342e-44,6.900722666393774e-247
7.6000000000000005,0.28885010032832836,0.03807221214711371,1.39590990253793e-111,0.0433039854237665,5.034021930571155e-06,8.201011234993108e-38,5.000307131784721e-16,3.0448708255902774e-58,6.194535608470166e-44,1.8592366500697973e-246
7.7,0.3015585221686472,0.04023388374836326,7.276493986633839e-111,0.04479170863510046,5.416697630116872e-06,1.2224846528297278e-37,5.801019786095797e-16,4.6904868477957855e-58,7.991886534986597e-44,5.004903411927412e-246
7.800000000000001,0.3149344267287189,0.04249783871171138,3.77264058558149e-110,0.04631439046083412,5.826995436561938e-06,1.820528658704355e-37,6.727736939606058e-16,7.220235210630791e-58,1.0307272804054563e-43,1.3461010435274668e-245
7.9,0.32901625405821955,0.04486774707911167,1.9454818826595482e-109,0.047872340282912276,6.2667979139874365e-06,2.708505604716395e-37,7.799929178221797e-16,1.1106293509129883e-57,1.3288995056269094e-43,3.6172668930832655e-245
8.0,0.3438428881661919,0.04734735198086717,9.978550953194298e-109,0.049465857311437114,6.738107559686581e-06,4.025687791613502e-37,9.040018774147221e-16,1.7071486122952698e-57,1.7127517451131245e-43,9.71190396046441e-245
8.1,0.35945347142830936,0.04994046863512948,5.090568995425105e-108,0.05109523064502317,7.243053842465917e-06,5.9776240151340664e-37,1.0473818246319271e-15,2.6221522132503574e-57,2.206737164550619e-43,2.6052484026418333e-244
8.200000000000001,0.3758872111826358,0.05265098325431935,2.5829962010472682e-107,0.05276073937125878,7.783900612698574e-06,8.867379005053084e-37,1.2131032713879749e-15,4.0246568542412164e-57,2.8422397787846986e-43,6.982562502485897e-244
8.3,0.3931831799281265,0.05548285186045339,1.3035864213089435e-106,0.054462652708075876,8.363053901073882e-06,1.3141354739753296e-36,1.4045835115746387e-15,6.172828515426922e-57,3.659525124348098e-43,1.86982714578171e-243
8.4,0.41138011061613583,0.05844009901159524,6.543566807956115e-106,0.05620123018671781,8.98307012359282e-06,1.9456432761307927e-36,1.6257524629269453e-15,9.460715124101421e-57,4.7102360338922334e-43,5.002752583339498e-243
8.5,0.43051618858657176,0.06152681644186346,3.2669909919391974e-105,0.057976721876876997,9.646664710975446e-06,2.877825968133371e-36,1.8811280051423766e-15,1.4489323936097293e-56,6.060584733915407e-43,1.3373267317893658e-242
8.6,0.45062884174652756,0.06474716161761974,1.6223331715840986e-104,0.059789368654451336,1.0356721181274183e-05,4.2524977036629196e-36,2.1759021529443757e-15,2.2174645530278478e-56,7.795434129569306e-43,3.5717986096740435e-242
8.700000000000001,0.47175453061987255,0.068105356212628,8.012921836906356e-104,0.06163940251224088,1.1116300675125251e-05,6.277719687242699e-36,2.5160395869587983e-15,3.391170787180974e-56,1.002351416388794e-42,9.531414136405925e-242
8.8,0.49392853991125685,0.07160568450511483,3.9364119695130495e-103,0.06352704691377398,1.1928651973718936e-05,9.258444836946847e-36,2.9083902741370302e-15,5.182353751710014e-56,1.288408663031548e-42,2.5412573896850797e-241
8.9,0.5171847732273182,0.07525249169977258,1.9233972588350135e-102,0.06545251719031636,1.2797222020227269e-05,1.3641196953172527e-35,3.3608181462291502e-15,7.913869205052862e-56,1.6555457694387304e-42,6.769567274354573e-241
9.0,0.5415555525818037,0.07905018217782692,9.347517491162458e-102,0.06741602098097693,1.3725666966094445e-05,2.0079146510375567e-35,3.882348073108943e-15,1.2076333743554633e-55,2.1265846612764578e-42,1.801748223703277e-240
9.1,0.5670714242802392,0.08300321767833765,4.518376935076079e-101,0.06941775871568152,1.4717863764270026e-05,2.952679930598581e-35,4.483333671660067e-15,1.8414747778833752e-55,2.7307258028412842e-42,4.791243437641831e-240
9.200000000000001,0.5937609727342599,0.08711611541391538,2.1723387102114875e-100,0.07145792414064057,1.5777922332147165e-05,4.337763511174203e-35,5.175648835042003e-15,2.8059561316043007e-55,3.5053181760011785e-42,1.2729850807812712e-239
9.3,0.6216506436964707,0.091393446124014,1.038799112225211e-99,0.07353670488578931,1.6910198307656523e-05,6.366397733318121e-35,5.9729062566318425e-15,4.272483730853323e-55,4.498116831798896e-42,3.3792422966278613e-239
9.4,0.650764578334569,0.09583983206890069,4.940769326761537e-99,0.0756542830735302,1.811930642266074e-05,9.334693910026221e-35,6.890706663593932e-15,6.500764021189252e-55,5.770161329733578e-42,8.962647047194264e-239
9.5,0.6811244594793904,0.10045994496730856,2.337311527128091e-98,0.07781083596795738,1.94101345184928e-05,1.367366188749149e-34,7.946922973394295e-15,9.884002182705655e-55,7.399444556444979e-42,2.3750578886408985e-238
9.600000000000001,0.712749371286556,0.10525850388064323,1.0997593758220432e-97,0.08000653666359242,2.0787858229183707e-05,2.0010044492809332e-34,9.162024149989122e-15,1.5017087663795883e-54,9.485587333795194e-42,6.28829705337094e-238
9.700000000000001,0.7456556734466212,0.11024027304644254,5.146806376003457e-97,0.08224155481251036,2.2257956358629273e-05,2.925430309057875e-34,1.0559444173117659e-14,2.279938099637121e-54,1.2155792488815595e-41,1.663461846191456e-237
9.8,0.779856890965181,0.11541005966357848,2.3957257900983757e-96,0.08451605738858525,2.3826226978651222e-05,4.272774432009369e-34,1.2166002253372518e-14,3.458954564783942e-54,1.5572425957099183e-41,4.3965658789334e-237
9.9,0.8153636204134685,0.12077271163144261,1.1091634315821803e-95,0.08683020948743635,2.5498804275612996e-05,6.23460158655291e-34,1.4012381237887207e-14,5.243860436028273e-54,1.9942666190530286e-41,1.1610081614724772e-236
10.0,0.8521834534227449,0.1263331152450724,5.107556396832097e-95,0.08918417516050901,2.728217617395426e-05,9.088369972980983e-34,1.6133672068219083e-14,7.944048047656852e-54,2.553078190305644e-41,3.063218016681768e-236
10.100000000000001,0.8903209180633949,0.13209619284785565,2.3393221290374097e-94,0.09157811828158116,2.918320276570856e-05,1.3235546148514691e-33,1.8569993186374597e-14,1.202588579108226e-53,3.2673748665640285e-41,8.074980660817309e-236
10.200000000000001,0.9297774386132502,0.1380669004430968,1.065678380046779e-93,0.09401220344384426,3.1209135575764454e-05,1.9256454797264673e-33,2.1367194951558167e-14,1.8191845867945304e-53,4.1801105455483035e-41,2.1267969214561658e-235
10.3,0.9705513140803395,0.1442502252653433,4.8286039639117975e-93,0.09648659688557142,3.3367637693320045e-05,2.7989131683368463e-33,2.4577660445524452e-14,2.7499256061488077e-53,5.346019358480726e-41,5.5966932569184294e-235
10.4,1.0126377157040591,0.15065118331195498,2.1760875367772856e-92,0.09900146744225179,3.566680480066221e-05,4.064257006753549e-33,2.8261215526736152e-14,4.153838540510675e-53,6.834822587385593e-41,1.4714921072961302e-234
10.5,1.0560287035166542,0.1572748168349571,9.754174455894783e-92,0.10155698752294239,3.811518713107366e-05,5.895919859633031e-33,3.2486162663429326e-14,6.269931152831429e-53,8.735302039149867e-41,3.8654968206317603e-234
10.600000000000001,1.1007132619047943,0.16412619179275245,4.3487465491390105e-91,0.10415333410846615,4.072181238833079e-05,8.544775868066053e-33,3.7330454956162315e-14,9.457153353185336e-53,1.1160472188323401e-40,1.0145504684938992e-233
10.700000000000001,1.1466773539698074,0.17121039526078166,1.9284000587198216e-90,0.10679068976896842,4.3496209660901425e-05,1.2371674896142076e-32,4.288302887718949e-14,1.4254191673817418e-52,1.4254145202220375e-40,2.6604980430304553e-233
10.8,1.193903994345555,0.17853253279971842,8.505300756980277e-90,0.10946924369823398,4.6448434364581893e-05,1.789513862755206e-32,4.924531663581157e-14,2.146887393224163e-52,1.8199261073909836e-40,6.970648526803696e-233
10.9,1.2423733399957648,0.18609772577927233,3.7311418078920934e-89,0.11218919276206424,4.958909424792516e-05,2.585951674177969e-32,5.653296175783457e-14,3.231174780181062e-52,2.322845378090451e-40,1.8247542386278634e-232
11.0,1.292062798378561,0.19391110865515004,1.6279963126042358e-88,0.11495074255791904,5.2929376495403485e-05,3.733228192886306e-32,6.487776447931003e-14,4.859551099965728e-52,2.9637449038016108e-40,4.772616429168689e-232
11.100000000000001,1.3429471522356113,0.2019778261962011,7.065203916398509e-88,0.11775410848294039,5.648107596381862e-05,5.384278177401106e-32,7.442988693989111e-14,7.30325356057834e-52,3.780204659407522e-40,1.2471814378334679e-231
11.200000000000001,1.394998700137391,0.21030303065825265,3.0496896749387066e-87,0.1205995168073974,6.02566245880164e-05,7.757991299044884e-32,8.536035196414167e-14,1.0967840672759585e-51,4.819963865817483e-40,3.2562946946116817e-231
11.3,1.4481874117951752,0.21889187890062406,1.3093215145932218e-86,0.12348720575052223,6.426912199247922e-05,1.11673456597526e-31,9.786387348985327e-14,1.6459264321115744e-51,6.1436466657482645e-40,8.49451763151951e-231
11.4,1.5024810970351465,0.22774952944081217,5.591092894176226e-86,0.12641742655564708,6.853236734585584e-05,1.6059407862925839e-31,1.1216206149648093e-13,2.4682221438180567e-51,7.828213461638555e-40,2.213985135416942e-230
11.5,1.557845587221115,0.23688113944235745,2.3746898927734334e-85,0.12939044456150245,7.306089249594121e-05,2.3072147640632484e-31,1.285070496661882e-13,3.6986446810518616e-51,9.971329596878358e-40,5.765429132227849e-230
11.600000000000001,1.614244927810464,0.24629186163044742,1.0031755418271139e-84,0.13240654026649673,7.786999642303606e-05,3.3115054026652334e-31,1.4718560004375993e-13,5.538415413054017e-51,1.269689328927596e-39,1.500063125651665e-229
11.700000000000001,1.6716415806338054,0.2559868411293906,4.215089943306038e-84,0.1354660103827682,8.297578104999464e-05,4.748340917650223e-31,1.6852374572670288e-13,8.287298759897262e-51,1.616202800786878e-39,3.899495226909059e-229
11.8,1.7299966344031936,0.26597121221570974,1.7615569223877015e-83,0.13856916887678164,8.839518844760585e-05,6.8020108964633945e-31,1.9289204019881618e-13,1.2391532548970555e-50,2.0565924185555036e-39,1.0128105394488381e-228
11.9,1.7892700218774655,0.2762500949802643,7.322282592146512e-83,0.14171634799323396,9.4146039474245e-05,9.734458274053897e-31,2.2071149041462322e-13,1.851491026453768e-50,2.6161015505217942e-39,2.6282640397684428e-228
12.0,1.8494207420471727,0.28682859189252097,3.027305883638044e-82,0.14490789925903716,0.0001002470738889777,1.3917630883719498e-30,2.5246026025424257e-13,2.7644119985545124e-50,3.3267101288445125e-39,6.81444886346033e-228
12.100000000000001,1.9104070856465831,0.2977117842598609,1.2448762600656672e-81,0.1481441944641606,0.00010671799197749077,1.9879155475528212e-30,2.886812416162936e-13,4.12447333770719e-50,4.22891854063162e-39,1.765279364090295e-227
12.200000000000001,1.9721868622572625,0.3089047285746414,5.091622212537882e-81,0.15142562661614137,0.00011357949773036371,2.8366755467945377e-30,3.2999060233113096e-13,6.149202715197574e-50,5.374000196497878e-39,4.568957479426939e-227
12.3,2.034717627237754,0.32041245274163005,2.071315783651663e-80,0.15475261086510816,0.00012085334361327611,4.043901294766359e-30,3.7708743340341114e-13,9.161228254723396e-50,6.826844925612626e-39,1.1815218393528174e-226
12.4,2.097956906697783,0.33223995217840274,8.381015791945094e-80,0.15812558539621308,0.00012856237696876624,5.759311976611127e-30,4.307646329930534e-13,1.363870658909507e-49,8.669546921529194e-39,3.0527227053797443e-226
12.5,2.161862418734113,0.3443921857813511,3.3729294237043975e-79,0.16154501228642473,0.00013673058808911278,8.194451099898774e-30,4.9192118119611e-13,2.028977651056208e-49,1.1005930632566626e-38,7.880502788400981e-226
12.600000000000001,2.2263922891594903,0.3568740717500821,1.350137961320342e-78,0.1650113783227081,0.0001453831599997992,1.1647919662677926e-29,5.615759782905053e-13,3.0162403109304188e-49,1.396725781147813e-38,2.0325510624380414e-225
12.700000000000001,2.2915052599867973,0.3696904832632204,5.375382727424529e-78,0.16852519577869732,0.00015454651999283826,1.6540785523904646e-29,6.408834398862234e-13,4.480631432408267e-49,1.771942148723218e-38,5.2378127833605877e-225
12.8,2.3571608889781213,0.3828462439989444,2.1286341893163198e-77,0.17208700314706116,0.00016424839294897526,2.3466222793802204e-29,7.311510656093354e-13,6.65115567331798e-49,2.2472011120401614e-38,1.3485884844546367e-224
12.9,2.4233197386334395,0.39634612349400344,8.384035808144323e-77,0.1756973658248632,0.00017451785648745313,3.3259029696545703e-29,8.338592238245631e-13,9.865966126348037e-49,2.8489731685645453e-38,3.469204433664895e-224
13.0,2.4899435530761864,0.4101948323354799,3.2844731514271987e-76,0.17935687674933315,0.00018538539798160445,4.7092887178508275e-29,9.506834237611592e-13,1.4624019189033368e-48,3.6106782933466674e-38,8.916641575122648e-224
13.100000000000001,2.5569954213931245,0.4243970171801778,1.2797904348967668e-75,0.1830661569815878,0.0001968829734780315,6.661629077628341e-29,1.0835193785830017e-12,2.1661000027806283e-48,4.5744959923925717e-38,2.2897796856295033e-223
13.200000000000001,2.6244399261034044,0.4389572555972416,4.959896435485063e-75,0.1868258562359737,0.0002090440685565434,9.414234180401132e-29,1.234511198802345e-12,3.206083946136e-48,5.79364299768077e-38,5.874989020062993e-223
13.3,2.692243275565903,0.45388005073043153,1.911908105329403e-74,0.19063665335284494,0.00022190376116733383,1.3291347070360586e-28,1.4060830953828495e-12,4.741938459053398e-48,7.335238428954278e-38,1.5060569476865828e-222
13.4,2.760373419284003,0.4691698257774133,7.330306458222985e-74,0.1944992567127398,0.00023549878648110263,1.8747030407124505e-28,1.6009750163591096e-12,7.00844355946029e-48,9.283906692883466e-38,3.8574180009449526e-222
13.5,2.828800145231709,0.48483091828444974,2.7953617246805185e-73,0.19841440459007811,0.0002498676037869425,2.6416512714651343e-28,1.8222826903116638e-12,1.0350751816432008e-47,1.1746306505052703e-37,9.87126899783339e-222
13.600000000000001,2.89749515850288,0.5008675742560166,1.0602657133959656e-72,0.20238286544466771,0.0002650504654718299,3.7187590128079486e-28,2.0735026051246887e-12,1.527590204156215e-47,1.4856822119530847e-37,2.5238889767585915e-221
13.700000000000001,2.966432140774544,0.5172839420800949,3.999929131484924e-72,0.2064054381494799,0.000281089488114468,5.229981689951117e-28,2.3585825117212006e-12,2.252820003028529e-47,1.8784712523521784e-37,6.447457433994389e-221
13.8,3.035586790273597,0.534084066271221,1.5008967197674528e-71,0.21048295215333412,0.0002980287257250314,7.348216054348176e-28,2.6819781105828595e-12,3.3199442259234656e-47,2.3743088979856055e-37,1.6456129564454618e-220
13.9,3.1049368421412207,0.5512718810347913,5.601576989718722e-71,0.21461626757731592,0.00031591424516104797,1.0314384464374744e-27,3.048716654551899e-12,4.888996797395692e-47,3.0000184591540036e-37,4.196506411381798e-220
14.0,3.1744620692984538,0.5688512036576227,2.0793656117857084e-70,0.21880627524394197,0.000334794203748227,1.446386627907392e-27,3.464468285489883e-12,7.194380352954846e-47,3.7893496147904774e-37,1.0692248980654285e-219
14.100000000000001,3.2441442641265628,0.5868257277313503,7.677370697577643e-70,0.2230538966382804,0.00035471892913349303,2.0263067876608744e-27,3.935626015722692e-12,1.0579172980157171e-46,4.784752415565279e-37,2.721894046487295e-219
14.200000000000001,3.3139672014841675,0.6051990162169001,2.819391127222578e-69,0.22736008380043166,0.0003757410013958175,2.8359969151143604e-27,4.469395368814254e-12,1.5545143317967773e-46,6.039601883849186e-37,6.923000280208475e-219
14.3,3.383916583786356,0.6239744943599856,1.0298153735452143e-68,0.23172581914897547,0.00039791533743864537,3.965391743967654e-27,5.073894809162882e-12,2.2825612293318673e-46,7.620986694128291e-37,1.759294174421761e-218
14.4,3.4539799690660566,0.6431554424693565,3.7413186429210186e-68,0.2361521152351927,0.0004212992776857923,5.53919005906256e-27,5.758268217391445e-12,3.349151872885104e-46,9.613203751708849e-37,4.4668725661018575e-218
14.5,3.5241466831216166,0.6627449885713343,1.3519211782592929e-67,0.2406400144280735,0.0004459526751006383,7.73012107917906e-27,6.532810809812389e-12,4.9105705268620145e-46,1.2122135833806803e-36,1.1331558485404823e-217
14.600000000000001,3.5944077170238127,0.6827461009560276,4.858916695139434e-67,0.24519058853032888,0.00047193798654625936,1.0777206976114145e-26,7.409110056826664e-12,7.194717985042672e-46,1.5280733535032778e-36,2.872081178782083e-217
14.700000000000001,3.664755611407557,0.7031615806324826,1.7369567565782239e-66,0.24980493832582593,0.0004993203665018232,1.5010877644810697e-26,8.400203328539247e-12,1.0533684711173451e-45,1.925587770635645e-36,7.273187149118999e-217
14.8,3.735184329105748,0.7239940537119132,6.175897712072629e-66,0.2544841930590712,0.0005281677631481215,2.0887473795413027e-26,9.52075418787576e-12,1.5411026888406264e-45,2.4256967048770108e-36,1.8402371790715636e-216
14.9,3.8056891177927707,0.7452459637400258,2.1841013231063247e-65,0.259229509847568,0.0005585510168325216,2.903659990196628e-26,1.078724946396563e-11,2.2530330913312768e-45,3.0546660818942365e-36,4.652044129262212e-216
15.0,3.8762663643911828,0.7669195640013201,7.682580759705776e-65,0.264042073028072,0.0005905439609208904,4.032604684027672e-26,1.221821947360375e-11,3.291457850152955e-45,3.8454312820149485e-36,1.174991808467866e-215
15.100000000000001,3.946913443055648,0.7890169098200732,2.687838792017129e-64,0.2689230934379676,0.0006242235250411763,5.595071308905036e-26,1.3834484018501805e-11,4.8050041461534616e-45,4.8392765071609966e-36,2.9651511792243574e-215
15.200000000000001,4.0176285585822225,0.8115398508845015,9.353218905476713e-64,0.27387380763317737,0.0006596698407203223,7.755427218741243e-26,1.5659427073299424e-11,7.009450657179941e-45,6.08793340808274e-36,7.476181438998834e-215
15.3,4.088410587098163,0.8344900236223181,3.2372843362542464e-63,0.2788954770442059,0.0006969663494130367,1.0739547700800777e-25,1.7719303396671124e-11,1.0217836580324444e-44,7.656202731022868e-36,1.8833620503358798e-214
15.4,4.159258915867569,0.8578688436575507,1.1144549758022026e-62,0.2839893870721023,0.0007361999129176487,1.4857524669844442e-25,2.004358064834462e-11,1.4883966424987298e-44,9.625228193121985e-36,4.740332323358994e-214
15.5,4.230173284001993,0.8816774983800475,3.815981086509424e-62,0.28915684612630066,0.0007774609261708492,2.0534643757133884e-25,2.2665320981731627e-11,2.166522365137436e-44,1.2096583431792723e-35,1.1920782266439978e-213
15.600000000000001,4.301153625793724,0.9059169396605449,1.2996067974584467e-61,0.2943991846064693,0.0008208434324095368,2.835359754668135e-25,2.56216065087646e-11,3.151319549013999e-44,1.5197372184413959e-35,2.995171643720134e-213
15.700000000000001,4.3721999182944495,0.930587876745508,4.4023024981418066e-61,0.2997177538306619,0.0008664452406842757,3.9111952268365824e-25,2.8954013504368484e-11,4.580432513203021e-44,1.9086590685758802e-35,7.518992810240473e-213
15.8,4.443312034645508,0.955690769367147,1.4832351429618478e-60,0.30511392491221856,0.0009143680457050167,5.390030035446532e-25,3.2709140737080013e-11,6.652813032605327e-44,2.3963061905439645e-35,1.8858998188116394e-212
15.9,4.514489604530455,0.9812258211050571,4.9705268553439096e-60,0.31058908758801324,0.0009647175499957423,7.420843720880524e-25,3.6939197884356725e-11,9.655815057024497e-44,3.007532651286203e-35,4.726052743217885e-212
16.0,4.585731882969129,1.0071929730368119,1.6567508754713085e-59,0.3161446490007808,0.0010176035883305654,1.0206946488497825e-24,4.17026606212271e-11,1.4004169432435827e-43,3.773396884960485e-35,1.1833126475088962e-211
16.1,4.657037628507966,1.0335918977155394,5.492555255864664e-59,0.32178203243838777,0.001073140254419555,1.4025517193918827e-24,4.7064999664720906e-11,2.0296005771071815e-43,4.732697203339461e-35,2.960202673705809e-211
16.2,4.728404991687417,1.0604219935130212,1.811148992879493e-58,0.32750267603302924,0.0011314460298081667,1.925406661555873e-24,5.309949182009434e-11,2.939331770342788e-43,5.933883996031345e-35,7.398852772844724e-211
16.3,4.799831414487471,1.087682379367162,5.940137776971216e-58,0.3333080314234458,0.0011926439149496397,2.6406244318634866e-24,5.988812191488619e-11,4.253745046596395e-43,7.437440201968728e-35,1.8476866640942562e-210
16.400000000000002,4.871313541270172,1.1153718899727663,1.9377668929785007e-57,0.33919956238335297,0.0012568615624050786,3.618023893764841e-24,6.752258543056509e-11,6.151473066207902e-43,9.318843695152508e-35,4.610130971062695e-210
16.5,4.942847141557053,1.1434890714544332,6.287374052694048e-57,0.3451787434193651,0.0013242314121211772,4.952413460062009e-24,7.610540265685706e-11,8.889383173224183e-43,1.1672252553915762e-34,1.149262416600163e-209
16.6,5.0144270448032175,1.1720321775600049,2.0290834061208814e-56,0.35124705834177467,0.0013948908287306648,6.772407413041414e-24,8.575115630937794e-11,1.2836569087189008e-42,1.4615088018307066e-34,2.8625043017566563e-209
16.7,5.086047087161383,1.200999166412403,6.513185023408692e-56,0.35740599881161494,0.00146898224081557,9.252306685873666e-24,9.658786577629718e-11,1.852299207848781e-42,1.8293731820109427e-34,7.123510928275077e-209
16.8,5.15770007007172,1.23038769785683,2.0794569333711075e-55,0.3636570628674914,0.0015466532820683082,1.2628093011944332e-23,1.0875851250460584e-10,2.6709033245336358e-42,2.289060638870544e-34,1.771181413595829e-208
16.900000000000002,5.2293777303691975,1.2601951314392064,6.60342922389632e-55,0.3700017534357118,0.0016280569342804068,1.721893869043841e-23,1.2242273251221063e-10,3.8484872514535933e-42,2.8632970529266e-34,4.40000330549304e-208
17.0,5.30107072147162,1.2904185250503455,2.0857021645838735e-54,0.3764415768272803,0.0017133516720834075,2.3456104633724394e-23,1.3775869363054927e-10,5.5412379314832676e-42,3.5803842416883715e-34,1.092103919066124e-207
17.1,5.372768605100368,1.3210546342687552,6.552368442187897e-54,0.3829780412253436,0.0018027016093611207,3.192172498468161e-23,1.5496517685676417e-10,7.972754915794767e-42,4.475555969928742e-34,2.708294798532219e-207
17.2,5.444459852893169,1.3520999124330706,2.047423431623773e-53,0.38961265516668914,0.0018962766472469645,4.3400807747556507e-23,1.7426388313883862e-10,1.1462910609761737e-41,5.592660752204373e-34,6.710407803868426e-207
17.3,5.516131857194875,1.383550511472991,6.363271569736699e-53,0.3963469260208969,0.0019942526236146146,5.895088391892323e-23,1.9590198904685667e-10,1.6468964006658853e-41,6.986249476515679e-34,1.661203743670636e-206
17.400000000000002,5.5877709502583235,1.4154022835252085,1.9670561955091936e-52,0.40318235847073697,0.0020968114639646224,7.999519992638734e-23,2.2015497711533173e-10,2.3644086794620937e-41,8.72416433327284e-34,4.1088274033131845e-206
17.5,5.659362431052702,1.447650783358184,6.0480683006299064e-52,0.4101204529973835,0.0022041413336040426,1.0844728475130197e-22,2.4732976919341093e-10,3.392061410573101e-41,1.089074831184392e-33,1.0153923963897212e-205
17.6,5.730890598860666,1.4802912716267527,1.8496106198187562e-51,0.41716270437398556,0.0023164367910104462,1.4687728501459592e-22,2.777681939312234e-10,4.862837657648037e-41,1.359082263042545e-33,2.5070957883289146e-205
17.7,5.8023387928465855,1.5133187189744415,5.626103676224714e-51,0.42431060017109457,0.002433898942266013,1.9873384687452254e-22,3.118508225828548e-10,6.966277121269464e-41,1.695461412646079e-33,6.184847001091741e-205
17.8,5.873689436795144,1.546727810998062,1.7021547618506035e-50,0.4315656192773958,0.0025567355964416795,2.6863979288971894e-22,3.5000121064226226e-10,9.97232997021113e-41,2.1143857369414774e-33,1.5244318288774213e-204
17.900000000000002,5.944924088250312,1.5805129540856118,5.122174223143304e-50,0.4389292304391318,0.002685161421805607,3.627857356865576e-22,3.9269058647261986e-10,1.4265186648226401e-40,2.6359348926924356e-33,3.754119303057218e-204
18.0,6.016023491327151,1.6146682821347997,1.5331114790892045e-49,0.4464028908215349,0.002819398102724514,4.894535340374445e-22,4.404430320688374e-10,2.0391219915883993e-40,3.285029610554771e-33,9.236961810525987e-204
18.1,6.086967632520835,1.6491876641556218,4.564122695717825e-49,0.4539880445955073,0.002959674497120724,6.5971171332125085e-22,4.938412054361661e-10,2.9126875370913975e-40,4.092588240566284e-33,2.2707600393327365e-203
18.2,6.157735798896213,1.684064712756353,1.3514661532953402e-48,0.4616861215526993,0.0031062267943420966,8.883384017873635e-22,5.535326588060641e-10,4.157473913129995e-40,5.096957032179986e-33,5.577432919070116e-203
18.3,6.228306638104681,1.7192927935081426,3.980314837722943e-48,0.4694985357520416,0.003259298673296391,1.1950449683288449e-21,6.202368120774312e-10,5.929937575800529e-40,6.345678321175497e-33,1.3687322088924217e-202
18.400000000000002,6.298658219740807,1.7548650351790835,1.1659882416612572e-47,0.47742668420068357,0.0034191414606960326,1.60609667849483e-21,6.947526465031788e-10,8.451925709935294e-40,7.897675693429399e-33,3.356013031095459e-202
18.5,6.368768097616642,1.7907743408242376,3.3973126375501874e-47,0.48547194557217904,0.003586014289253735,2.156456994296321e-21,7.779671897779364e-10,1.2037774085284337e-39,9.82595351717e-33,8.221476326995333e-202
18.6,6.438613372594952,1.8270133997136146,9.84558586045312e-47,0.4936356789646445,0.003760184255664023,2.8926218150017964e-21,8.708648703645395e-10,1.7132537122972933e-39,1.2220930759887506e-32,2.0123198191831222e-201
18.7,6.508170755681821,1.8635747000755984,2.838000234792293e-46,0.5019192227014905,0.003941926578200364,3.876361827506732e-21,9.745378261700858e-10,2.4365883155671196e-39,1.519455668775057e-32,4.92113434522363e-201
18.8,6.577416631132572,1.9004505426287663,8.136698321059259e-46,0.510323893177199,0.004131524753752401,5.189658885258903e-21,1.0901972605954702e-09,3.462801709510413e-39,1.8885390052789822e-32,1.2024152116038367e-200
18.900000000000002,6.646327119371623,1.9376330548705256,2.320326164433969e-45,0.5188509837504832,0.004329270714122705,6.941210730562821e-21,1.219185947587795e-09,4.9176553352062584e-39,2.3464865136851521e-32,2.935382678556228e-200
19.0,6.714878139565626,1.9751142060864881,6.581350334232178e-45,0.5275017636870297,0.004535464981397513,9.274993584381054e-21,1.3629919966791245e-09,6.978684359737863e-39,2.914501929210544e-32,7.15971966945644e-200
19.1,6.78304547171969,2.0128858230400737,1.856719276146882e-44,0.5362774771538763,0.004750416822201138,1.238152212337618e-20,1.5232639991581797e-09,9.896327017772506e-39,3.618801953737361e-32,1.7448107822752256e-199
19.200000000000003,6.850804818188299,2.0509396062974834,5.210061674327338e-44,0.5451793422673352,0.004974444400639142,1.6512641440347664e-20,1.7018276875585565e-09,1.4023600789415915e-38,4.4917902956680415e-32,4.248363630135002e-199
19.3,6.9181318645059795,2.0892671471389628,1.4541358531994063e-43,0.5542085501962173,0.0052078749297309315,2.2000939018692755e-20,1.9007042526274904e-09,1.9857751455708794e-38,5.573504030269195e-32,1.0335132694464947e-198
19.400000000000002,6.985002339448304,2.127859945003186,4.036758063810389e-43,0.5633662643219626,0.00545104482112825,2.9285193649408284e-20,2.1221304749376427e-09,2.809866179371901e-38,6.913394824519692e-32,2.5120684069131716e-198
19.5,7.051392074232154,2.1667094254076917,1.1146183885141032e-42,0.5726536194571255,0.005704299832912047,3.894370459304597e-20,2.3685808424007057e-09,3.9730702761178564e-38,8.572521790223907e-32,6.100534636508157e-198
19.6,7.117277060756471,2.205806958284593,3.061156640595976e-42,0.582071721123505,0.005967995215256477,5.17378964350588e-20,2.6427918402214483e-09,5.613735009547655e-38,1.062625014841596e-31,1.4802169219415654e-197
19.700000000000003,7.18263350877211,2.245143876667304,8.362014120307343e-42,0.591621644891054,0.0062424958537453,6.866930933382595e-20,2.9477886163855494e-09,7.926156243127788e-38,1.3167571219134627e-31,3.588424931218768e-197
19.8,7.247437901853336,2.28471149566081,2.2719687944741701e-41,0.601304435778538,0.0065281764101227475,9.10540073160917e-20,3.2869142437022107e-09,1.1183002369147207e-37,1.6311185362592518e-31,8.691673422866692e-197
19.900000000000002,7.311667052025452,2.3245011316250466,6.139882780372747e-41,0.6111211077167582,0.006825421460258019,1.2061962863593234e-19,3.663861818827618e-09,1.5766644661944107e-37,2.0198521450681967e-31,2.1034101712716544e-196
20.0,7.375298152884523,2.36450412149834,1.6503808757552825e-40,0.621072643074989,0.007134625629099952,1.5963183838155618e-19,4.0827096596896336e-09,2.2212898186715696e-37,2.5003905534208876e-31,5.085873753670666e-196
20.1,7.438308831027648,2.4047118421855096,4.41239927278292e-40,0.6311599922511225,0.0074561937223961575,2.1105892215131806e-19,4.547959885436854e-09,3.1272043627119455e-37,3.094213916666136e-31,1.228650094921846e-195
20.200000000000003,7.500677195597265,2.44511572993329,1.1733621698220663e-39,0.6413840733258532,0.0077905408549489435,2.7878580542623525e-19,5.064580687573578e-09,4.399389357261491e-37,3.827780626922845e-31,2.9655954030098916e-195
20.3,7.562381885731667,2.4857072996141083,3.103531477633174e-39,0.6517457717810754,0.0081380925751788,3.6789205528557833e-19,5.638052627451987e-09,6.184628875806827e-37,4.733669881207721e-31,7.151820740773242e-195
20.400000000000002,7.623402115707576,2.5264781638380263,8.164830304756562e-39,0.6622459402825113,0.008499284985764976,4.850126219650416e-19,6.2744193239183056e-09,8.688003823520699e-37,5.851983879003039e-31,1.7232265663239355e-194
20.5,7.683717717560088,2.567420051811837,2.136511577334656e-38,0.6728853985264306,0.008874564860131894,6.388054652880797e-19,6.980342925804657e-09,1.219583350325517e-36,7.232068045104312e-31,4.148481748700511e-194
20.6,7.743309180971219,2.6085248278638704,5.560714053548442e-38,0.68366493315017,0.009264389754549691,8.405571129608689e-19,7.763164797286609e-09,1.7107561200101897e-36,8.934620670805107e-31,9.978310837202082e-194
20.700000000000003,7.802157690231145,2.649784509553073,1.4395383818885111e-37,0.6945852977060072,0.00966922811561718,1.104966030249023e-18,8.630971880061512e-09,2.3980037521848785e-36,1.1034279225473807e-30,2.397981990611437e-193
20.8,7.860245158096088,2.691191285281337,3.7066660326423454e-37,0.7056472126977998,0.010089559382895966,1.4511549714178671e-18,9.59266923503011e-09,3.358897593228461e-36,1.3622789934530734e-30,5.757790386675349e-193
20.900000000000002,7.917554256393558,2.7327375313289317,9.493171888116328e-37,0.716851365679647,0.010525874086465303,1.9039779011012633e-18,1.0658059307879103e-08,4.7014175629396705e-36,1.68128908060792e-30,1.3812962384829222e-192
21.0,7.974068443258884,2.774415828234156,2.418282667804796e-36,0.7281984114156943,0.01097867393916855,2.4957054644789614e-18,1.1837928507873946e-08,6.575761503352264e-36,2.0743067037024136e-30,3.3108450419468777e-192
21.1,8.029771986925955,2.816218976440083,6.12732297271574e-36,0.7396889721000579,0.011448471923323978,3.2681964181014544e-18,1.3144141737499898e-08,9.190697153618353e-36,2.558337275773095e-30,7.928881523617795e-192
21.200000000000003,8.084649986038961,2.858140011133416,1.5441967492348717e-35,0.7513236376357099,0.011935792371674808,4.275692258420163e-18,1.4589745562568559e-08,1.2836187168301833e-35,3.1542555738474406e-30,1.8971691378325147e-191
21.3,8.13868838649951,2.9001722162030537,3.8708185209560343e-35,0.7631029659710307,0.012441171042356198,5.588410205029085e-18,1.6189080768284975e-08,1.7914670222863702e-35,3.887677362705486e-30,4.535458776507376e-191
21.400000000000002,8.191873994913525,2.9423091372489947,9.650981179888121e-35,0.7750274834926072,0.012965155187660093,7.29715785479483e-18,1.795790510680827e-08,2.4984277517641366e-35,4.7900253511624766e-30,1.0833217133025497e-190
21.5,8.244194488753402,2.984544593575603,2.3933641318931927e-34,0.7870976854727271,0.013508303616382595,9.519253919649066e-18,1.9913527106313405e-08,3.481849391320821e-35,5.899832352712535e-30,2.585322490263917e-190
21.6,8.295638423401433,3.026872689107081,5.903572636082279e-34,0.7993140365698983,0.01407118674954277,1.2406116885844904e-17,2.2074951880766006e-08,4.848845942039416e-35,7.264333878260672e-30,6.164431825900324e-190
21.700000000000003,8.34619523628904,3.069287822167188,1.44840509061708e-33,0.8116769713806053,0.014654386669266556,1.6152981442754286e-17,2.4463039953863867e-08,6.747641753932755e-35,8.94141376363133e-30,1.468562513629367e-189
21.8,8.395855248391314,3.111784694069786,3.5345518011028615e-33,0.8241868950403982,0.015258497160634736,2.1011326462383385e-17,2.710068019020412e-08,9.383198065060451e-35,1.1001980259333301e-29,3.4955287480510837e-189
21.900000000000002,8.444609663376289,3.154358316471701,8.579224204580537e-33,0.8368441838723012,0.015884123746299713,2.730475485175616e-17,3.001297801204637e-08,1.3038721081364096e-34,1.3532866806259576e-29,8.312934813682614e-189
22.0,8.492450564741882,3.1970040174445904,2.071243827375107e-32,0.8496491860804228,0.0165318837136822,3.5449263112232877e-17,3.32274601714202e-08,1.8105243096328568e-34,1.6640372119917056e-29,1.9752266187313308e-188
22.1,8.539370911299379,3.239717446228013,4.973752466672481e-32,0.8626022224865476,0.01720240613456572,4.5979087372959154e-17,3.677429744515165e-08,2.5122276339574665e-34,2.0454578971266563e-29,4.689219295308348e-188
22.200000000000003,8.5853645313796,3.282494576631664,1.1879742575236671e-31,0.8757035873073925,0.01789633187691426,5.957962606327475e-17,4.068654672505404e-08,3.483364235207497e-34,2.5134621108187729e-29,1.1122571782564978e-187
22.3,8.630426116145744,3.325331709060745,2.8222794204604384e-31,0.8889535489701206,0.018614313608746293,7.712933351203893e-17,4.50004140874666e-08,4.826408417514163e-34,3.087510422498056e-29,2.6359122747436355e-187
22.400000000000002,8.674551212394764,3.368225471144641,6.6690397019898705e-31,0.9023523509636154,0.019357015793906744,9.975297385940801e-17,4.975554054596618e-08,6.682431898104824e-34,3.7913931108225886e-29,6.241338686011653e-187
22.5,8.717736215216707,3.41117281695546,1.5674623331193118e-30,0.9159002127229396,0.020125114679587528,1.2888924592446673e-16,5.499531231888716e-08,9.245498085941535e-34,4.654183469680723e-29,1.4765413424470861e-186
22.6,8.759978360858746,3.45417102480951,3.664389632933642e-30,0.9295973305443206,0.0209192982754566,1.6637656838024105e-16,6.076719757974372e-08,1.278237027198639e-33,5.711398776184033e-29,3.490073213996453e-186
22.700000000000003,8.801275720107917,3.4972176936514003,8.520735996101315e-30,0.9434438785279363,0.02174026632426549,2.145617895743952e-16,6.712311180426267e-08,1.7659475200274277e-33,7.00641366168275e-29,8.242226208518294e-186
22.8,8.84162719246442,3.5403107380271517,1.9707145243728505e-29,0.9574400095457059,0.022588730263815655,2.7643780572621624e-16,7.411981398303372e-08,2.4379765318788688e-33,8.592180157962457e-29,1.944802878747131e-185
22.900000000000002,8.88103250132659,3.583448381659414,4.533584205252994e-29,0.9715858562312261,0.02346541318017494,3.5581759461084695e-16,8.181933613431789e-08,3.363307579951881e-33,1.0533320228816964e-28,4.584877283261823e-185
23.0,8.919492190350317,3.6266291496445997,1.0373641567340417e-28,0.9858815319889416,0.024371049752046774,4.57554072889022e-16,9.02894487278998e-08,4.6364864910601904e-33,1.2908670559679923e-28,1.0799431964776234e-184
23.1,8.957007621081218,3.6698518592984124,2.3609815704898297e-28,1.0003271320195806,0.025306386186206606,5.878175549582744e-16,9.960416481862793e-08,6.386997828574611e-33,1.5814376268287002e-28,2.5415296471866945e-184
23.200000000000003,8.993580971888637,3.7131156096828373,5.344732733841407e-28,1.014922734358846,0.026272180143932223,7.544455418596903e-16,1.098442858880801e-07,8.792045057419856e-33,1.9367650623982963e-28,5.975999043357065e-184
23.3,9.029215238158327,3.756419769854123,1.203459998964935e-27,1.0296684009263108,0.02726920065836748,9.673832387163168e-16,1.2109799260527282e-07,1.2093956949377689e-32,2.371134255295321e-28,1.4039347745777162e-183
23.400000000000002,9.063914233627196,3.7997639658776037,2.6953169053446564e-27,1.0445641785814292,0.028298228042771816,1.2392377586769201e-15,1.33461483943176e-07,1.6623877046263785e-32,2.9019483541172228e-28,3.2953717747313973e-183
23.5,9.097682592670688,3.843148066661333,6.004277595052503e-27,1.0596101001835532,0.029360053789621574,1.5859746297131128e-15,1.4703966832769887e-07,2.28339798957556e-32,3.5504021585296216e-28,7.728282326281798e-183
23.6,9.130525773283086,3.8865721686663943,1.330407515426247e-26,1.074806185652816,0.03045548046054285,2.0277922348913464e-15,1.619469107505091e-07,3.1341250246479225e-32,4.342299335842329e-28,1.810850582924405e-182
23.700000000000003,9.162450060425174,3.9300365795573895,2.932120862500182e-26,1.0901524430287315,0.03158532156706977,2.5902185021335698e-15,1.7830784004727859e-07,4.2986930617187284e-32,5.3090438285416205e-28,4.239389629162837e-182
23.8,9.193462569354084,3.973541800861965,6.42765495877829e-26,1.1056488695233486,0.032750401442236565,3.3054849021280005e-15,1.9625822082950486e-07,5.891718417824265e-32,6.488842160434748e-28,9.916196582775318e-182
23.900000000000002,9.223571248498494,4.017088509713238,1.4015126246776e-25,1.1212954525657977,0.03395155510302653,4.214246085399096e-15,2.1594589486172765e-07,8.069246183146198e-32,7.928160994177915e-28,2.317437352805796e-181
24.0,9.252784881400181,4.060677539753673,3.0395935320937457e-25,1.1370921708350674,0.03518962810371592,5.367729868949015e-15,2.3753179699757936e-07,1.1043567644865902e-31,9.683493511154925e-28,5.411179728574155e-181
24.1,9.281113087211622,4.104309861283246,6.557047365826851e-25,1.1530389952778684,0.03646547638016601,6.8304224740622225e-15,2.6119105112852986e-07,1.5103280334109946e-31,1.1823499295612707e-27,1.2624000346605142e-180
24.200000000000003,9.308566319219954,4.147986560738615,1.4069404631465612e-24,1.1691358901084477,0.03777996608513215,8.683418778971752e-15,2.871141519592774e-07,2.0640425179285927e-31,1.4431595792425638e-27,2.942545049015397e-180
24.3,9.335155860861095,4.1917088195934875,3.0027418229334563e-24,1.1853828137872553,0.03913397341467374,1.1028597929289015e-14,3.155082388044092e-07,2.8187169914727817e-31,1.7609095532455222e-27,6.852835834804634e-180
24.400000000000002,9.360893818694588,4.235477892773385,6.374343008794483e-24,1.2017797199753875,0.04052838442576531,1.3993822217760714e-14,3.4659846800311586e-07,3.846535958504233e-31,2.1479002733783778e-27,1.594551762721234e-179
24.5,9.385793111830232,4.279295086680554,1.3459481355843532e-23,1.218326558461777,0.0419640948452241,1.7739403248631904e-14,3.806294909733508e-07,5.245339703156134e-31,2.619060625382464e-27,3.7070462411220504e-179
24.6,9.409867457331444,4.323161736926839,2.826812361135965e-23,1.235023276060149,0.043442009870085715,2.246613591590082e-14,4.1786704537482404e-07,7.147644644938187e-31,3.1925033980912124e-27,8.610700297717683e-179
24.700000000000003,9.43313135116751,4.367079185873929,5.905296485265359e-23,1.2518698174728113,0.04496304395957512,2.84252699214719e-14,4.5859966732261124e-07,9.732800180048873e-31,3.890196756649436e-27,1.9983430004793574e-178
24.8,9.45560004434633,4.411048760081436,1.227051569405205e-22,1.2688661261184226,0.04652812061883595,3.593087318904827e-14,5.0314053309092e-07,1.3243360262431294e-30,4.738775705100326e-27,4.6336442225183725e-178
24.900000000000002,9.477289513930254,4.455071747763868,2.5360664423326206e-22,1.2860121449209403,0.04813817217459698,4.537514491740093e-14,5.518294392707215e-07,1.8007114354284995e-30,5.770522379356707e-27,1.0734861086629166e-177
25.0,9.498216428718653,4.499149376357589,5.213573147730459e-22,1.303307817057042,0.04979413954297021,5.72473621767873e-14,6.050349308965342e-07,2.4466711755649144e-30,7.024549881280095e-27,2.484799016372853e-177
25.1,9.518398109470365,4.543282790298418,1.0660748086676238e-21,1.3207530866593957,0.051496971989590336,7.215729772573812e-14,6.631565876376896e-07,3.321946649695502e-30,8.548231413918491e-27,5.746550122861431e-177
25.200000000000003,9.537852483635506,4.587473029109559,2.1682911585599293e-21,1.3383478994732505,0.05324762688232087,9.086413394278025e-14,7.266274787589541e-07,4.507080109295989e-30,1.0398924940893523e-26,1.3278353549229448e-176
25.3,9.556598034667136,4.631721005898069,4.386575147443689e-21,1.3560922034639282,0.05504706943676713,1.1431212544280932e-13,7.959167981954826e-07,6.1105948329004e-30,1.2646053749270193e-26,3.0655072984430366e-176
25.400000000000002,9.574653746086893,4.676027486356134,8.826976334424737e-21,1.3739859493729034,0.0568962724548511,1.4367453950767047e-13,8.715326917587927e-07,8.278607606304579e-30,1.537361547940134e-26,7.071012089125011e-176
25.5,9.592039040582803,4.720393068360953,1.7667582531241038e-20,1.3920290912202835,0.05879621605671756,1.8040773901710396e-13,9.540252891948127e-07,1.1207705682657209e-29,1.8683206796787165e-26,1.6296033364718965e-175
25.6,9.60877371451961,4.764818162264112,3.5173974602225013e-20,1.4102215867516288,0.06074788740625522,2.2631767923869326e-13,1.0439899545531496e-06,1.51621838583045e-29,2.2697668397152935e-26,3.752349927873302e-175
25.700000000000003,9.624877868340088,4.809302971957987,6.965387683496422e-20,1.4285633978271879,0.06275228043053002,2.8364158213026173e-13,1.1420707690995365e-06,2.0497100587812867e-29,2.756547602650717e-26,8.632684352674689e-175
25.8,9.64037183342752,4.8538474768028514,1.3719840475245857e-19,1.447054490751769,0.06481039553344119,3.5514814706771016e-13,1.2489642618120374e-06,2.7689094313170915e-29,3.346602834291205e-26,1.9843098816297543e-174
25.900000000000002,9.655276096083018,4.8984514144942075,2.68802403524196e-19,1.46569483654362,0.0669232393039233,4.442603758422766e-13,1.3654234033469559e-06,3.7377540856927724e-29,4.061601255736186e-26,4.557159551356857e-174
26.0,9.66961121934438,4.943114264945186,5.238391562993501e-19,1.484484411140848,0.06909182421903004,5.552059570662937e-13,1.4922618802435456e-06,5.04194805556728e-29,4.927706483504987e-26,1.0456830767452547e-173
26.1,9.683397763434442,4.987835235253944,1.0154157826401272e-18,1.5034231955440782,0.07131716834224666,6.932012001944103e-13,1.630358667058491e-06,6.796286664826e-29,5.976498556883718e-26,2.397325654446755e-173
26.200000000000003,9.6966562056745,5.032613245820627,1.9578139853463943e-18,1.5225111758942234,0.07360029501738952,8.646757671889789e-13,1.780662915082629e-06,9.154417233184403e-29,7.246082122846071e-26,5.491299050727517e-173
26.3,9.7094068607316,5.0774469176729,3.754749298799452e-18,1.541748343484414,0.07594223255846135,1.077546961990389e-12,1.944199177294418e-06,1.2321835872085775e-28,8.782418617935117e-26,1.2567366162756858e-172
26.400000000000002,9.72166980208613,5.122334561053107,7.162636471349021e-18,1.56113469470533,0.07834401393584055,1.3415541537004305e-12,2.1220729902480503e-06,1.6573180203003492e-28,1.0640927160373677e-25,2.873654515958979e-172
26.5,9.733464785607927,5.167274165314057,1.3590886227637314e-17,1.5806702309233611,0.08080667645919183,1.6686660871724736e-12,2.315476834679624e-06,2.2275220579580457e-28,1.2888407676500095e-25,6.565169639841696e-172
26.6,9.744811176114682,5.2122633901640345,2.565110111779765e-17,1.6003549582912249,0.08333126145749375,2.0735764436652785e-12,2.525696497743166e-06,2.9917404558750267e-28,1.5605350309591176e-25,1.4985749388338621e-171
26.700000000000003,9.755727877756138,5.257299558295182,4.8155743720873226e-17,1.6201888874908699,0.08591881395658597,2.5743061360719663e-12,2.7541178609602004e-06,4.0152405407125687e-28,1.8888707724741256e-25,3.4176854885497277e-171
26.8,9.766233269021809,5.302379649422731,8.992377105075472e-17,1.640172033408701,0.08857038235464568,3.1929345544345056e-12,3.00223413918247e-06,5.384991051648001e-28,2.2855221921332735e-25,7.787657456285544e-171
26.900000000000002,9.776345143109639,5.347500295755833,1.6702664715230042e-16,1.6603044147433739,0.09128701809600841,3.956486431697304e-12,3.2716535971279906e-06,7.216791888948039e-28,2.7645415059021837e-25,1.772975382288925e-170
27.0,9.786080654319326,5.392657778913958,3.0859036588443514e-16,1.6805860535466137,0.09406977534375302,4.898006310799052e-12,3.5641077713560183e-06,9.664717574957782e-28,3.34283751456953e-25,4.032920772798877e-170
27.1,9.795456271048428,5.437848028295979,5.671067761727898e-16,1.701016974697741,0.09691971065147456,6.057858919632014e-12,3.881460226897263e-06,1.2933615803583159e-27,4.0407492881677385e-25,9.165534501174813e-170
27.200000000000003,9.80448773587352,5.4830666209022905,1.0366537447158755e-15,1.7215972053127924,0.09983788263467169,7.485301284909917e-12,4.225715879151733e-06,1.7295636929020792e-27,4.88273362813951e-25,2.0812153744802052e-169
27.3,9.813190033094525,5.528308782603536,1.884905438343878e-15,1.7423267740893529,0.10282535164217715,9.240381356280764e-12,4.599030913108169e-06,2.311207788418427e-27,5.898188582487505e-25,4.721689002256151e-169
27.400000000000002,9.821577364009954,5.5735693908428425,3.409046628155951e-15,1.763205710588433,0.10588317942806055,1.1396228521874091e-11,5.003723333425934e-06,3.0862227338861616e-27,7.122439592196514e-25,1.0702835662924344e-168
27.5,9.82966313007641,5.618842978751958,6.132879362611419e-15,1.784234044454942,0.10901242882443286,1.4041813972678689e-11,5.442284180452203e-06,4.118142725145949e-27,8.597919970081021e-25,2.423937750831475e-168
27.6,9.837459923989481,5.664123740655242,1.0974496459555225e-14,1.8054118045785335,0.11221416341558056,1.728527376234936e-11,5.917389448824108e-06,5.4911257551006274e-27,1.0375583509843805e-24,5.484855572782986e-168
27.700000000000003,9.844979528607464,5.709405538929335,1.9534130859124308e-14,1.8267390181968084,0.11548944721385526,2.125790501555424e-11,6.431912746926318e-06,7.316565523458284e-27,1.2516594275979406e-24,1.2400239109503002e-167
27.8,9.852232923526367,5.75468191218029,3.458545682472073e-14,1.848215709943084,0.11883934433774133,2.6118966532745596e-11,6.988938737138901e-06,9.741796133411104e-27,1.5094347250338196e-24,2.801018995366704e-167
27.900000000000002,9.859230299006478,5.7999460846942865,6.090928684519693e-14,1.8698419008411427,0.12226491869251961,3.2061439570072044e-11,7.591777398517057e-06,1.2961543299180962e-26,1.8196883764593222e-24,6.3215442308427815e-167
28.0,9.865981076849488,5.845190977112593,1.0670007986905241e-13,1.8916176072495845,0.1257672336539398,3.931893347639568e-11,8.243979155292385e-06,1.7232977232224483e-26,2.1929777832439605e-24,1.425448206222833e-166
28.1,9.872493937732523,5.890409218276307,1.8592503880218333e-13,1.9135428397586107,0.1293473517553076,4.817395488320058e-11,8.94935091637339e-06,2.289548502587827e-26,2.641958396952486e-24,3.211447583527612e-166
28.200000000000003,9.878776854423041,5.935593158181632,3.2225793209002736e-13,1.9356176020422589,0.133006334378385,5.896779912268188e-11,9.711973072849274e-06,3.03966225477593e-26,3.181795427679254e-24,7.228885915214993e-166
28.3,9.884837130227785,5.980734881982005,5.556005421304614e-13,1.9578418896693057,0.13674524144849337,7.211236948367136e-11,1.0536217502363902e-05,4.0326151312604506e-26,3.8306552965354365e-24,1.6257847365690378e-165
28.400000000000002,9.8906814419709,6.025826224969334,9.528307087186623e-13,1.9802156888762317,0.14056513113419916,8.81042849469513e-11,1.1426766631124043e-05,5.346064525875402e-26,4.610292071059648e-24,3.6532202190103485e-165
28.5,9.896315886751701,6.070858788462951,1.6254125920222145e-12,2.0027389753058182,0.14446705955195116,1.0754170148906629e-10,1.2388633606235147e-05,7.082190549831716e-26,5.5467469939859456e-24,8.201811888407493e-165
28.6,9.901746031701935,6.115823956531622,2.7580812392587433e-12,2.0254117127151146,0.14845208047602643,1.3114434742531681e-10,1.3427183633016435e-05,9.375339925268872e-26,6.671182620830586e-24,1.8397757858662663e-164
28.700000000000003,9.906976965945837,6.160712913471147,4.655291066076199e-12,2.0482338516566654,0.15252124505412878,1.5977736132470893e-10,1.4548156533931867e-05,1.2402020853821003e-25,8.020877117729628e-24,4.1232639485271894e-164
28.8,9.912013353963802,6.2055166619576925,7.815986317992372e-12,2.071205328137038,0.15667560152896998,1.944796237782866e-10,1.575769058778137e-05,1.6393962013579041e-25,9.64040905303407e-24,9.232908262146557e-164
28.900000000000002,9.916859489571555,6.250226041795032,1.3053252596179747e-11,2.094326062256817,0.1609161949661487,2.364973940382874e-10,1.7062347709824018e-05,2.1655162102625755e-25,1.1583068680191415e-23,2.0656514916573892e-163
29.0,9.9215193497508,6.294831749172384,2.16846568955458e-11,2.1175959568363654,0.16524406698862637,2.873242019039643e-10,1.8469140035547423e-05,2.8584132452691375e-25,1.391253841560726e-23,4.6173918263952724e-163
29.1,9.925996647603307,6.339324356348492,3.583324285363374e-11,2.141014896031746,0.16966025551808203,3.487481072240689e-10,1.9985557972851502e-05,3.770289241763252e-25,1.6704893152316792e-23,1.0312347958671167e-162
29.200000000000003,9.930294883747399,6.3836943316769625,5.89006823311738e-11,2.164582743945311,0.1741657945234109,4.2290762745677797e-10,2.161959978947489e-05,4.969473894163935e-25,2.0050980440906647e-23,2.301121438442354e-162
29.3,9.934417395532229,6.427932059887753,9.630661750055416e-11,2.1882993432355295,0.17876171377661218,5.123578517984964e-10,2.3379802804553908e-05,6.545340804566604e-25,2.405925167529472e-23,5.130298932955428e-162
29.400000000000002,9.938367403509918,6.472027862539943,1.566370473176389e-10,2.2121645137307095,0.18344903861629264,6.201485129298707e-10,2.527527625526147e-05,8.614701558995756e-25,2.8859128551276097e-23,1.142791386940618e-161
29.5,9.942148054676679,6.515972018561692,2.534173772766963e-10,2.236178051051305,0.18822878971899204,7.499160795075632e-10,2.73157359115206e-05,1.1330115714666474e-24,3.460500458338101e-23,2.5433867322732993e-161
29.6,9.94576246207017,6.559754784794359,4.078334685260822e-10,2.2603397252455517,0.19310198287851546,9.059922699162059e-10,2.9511540513818727e-05,1.4890682567157435e-24,4.148099979786348e-23,5.6556041133614566e-161
29.700000000000003,9.949213740389586,6.603366416459357,6.52882386934163e-10,2.284649279443181,0.19806962879343606,1.0935317770164132e-09,3.18737301111568e-05,1.955604522316441e-24,4.9706608369120445e-23,1.2565123476630417e-160
29.8,9.95250503738587,6.646797187468222,1.039665767517734e-09,2.3091064285319804,0.20313273286290956,1.318662442070155e-09,3.441406637814571e-05,2.5664549338023898e-24,5.95434045243383e-23,2.7891744622029906e-160
29.900000000000002,9.955639560850354,6.690037410498695,1.6468739304080098e-09,2.3337108578619428,0.20829229499091842,1.5886616320403175e-09,3.714507499220268e-05,3.3656771188994186e-24,7.130300220102736e-23,6.185940827752557e-160
30.0,9.958620601109473,6.733077456762284,2.5949914699020185e-09,2.3584622219817275,0.21354930939904124,1.9121631674602474e-09,4.008009015369497e-05,4.4105979535074555e-24,8.535649951999257e-23,1.3707460594245307e-159
30.1,9.96145154900963,6.775907775391768,4.0674448232724706e-09,2.3833601434121077,0.21890476444781803,2.299399828651115e-09,4.323330133371895e-05,5.7757544644834066e-24,1.0214568109004473e-22,3.034795389865214e-159
30.200000000000003,9.964135909448537,6.81851891238043,6.341891175573193e-09,2.4084042114610087,0.22435964246675857,2.7624872481459115e-09,4.661980233597941e-05,7.55798836052429e-24,1.2219630061474033e-22,6.71309807001782e-159
30.3,9.966677310576241,6.860901529008386,9.836226992027773e-09,2.4335939810846736,0.2299149195930163,3.315755890132661e-09,5.0255642760939294e-05,9.88302687871778e-24,1.461338245449762e-22,1.48367143671776e-158
30.400000000000002,9.96907950884969,6.903046419695244,1.5175822696266068e-08,2.4589289717993847,0.2355715656187252,3.976138838540194e-09,5.415788196203184e-05,1.291397709893379e-23,1.7470208616189585e-22,3.2762244684566826e-158
30.5,9.97134639017832,6.944944529222425,2.329116619420885e-08,2.4844086666480547,0.24133054384697264,4.7636242808188064e-09,5.834464558525689e-05,1.6862281736717983e-23,2.0878538029672334e-22,7.228209547167369e-158
30.6,9.973481967444185,6.986586969272756,3.555878406520076e-08,2.5100325112258783,0.24719281095635556,5.701782903230893e-09,6.283518478490915e-05,2.200183892965501e-23,2.4943462402458748e-22,1.5933419550105657e-157
30.700000000000003,9.975490374718182,7.02796503423944,5.4003347373679965e-08,2.535799912769078,0.2531593168740426,6.818381926425189e-09,6.764993820949706e-05,2.868718589221381e-23,2.9789832059968952e-22,3.509202448634181e-157
30.8,9.977375858523889,7.069070216261088,8.158570123555366e-08,2.5617102393106124,0.2592310046572397,8.146099230436618e-09,7.281059685309616e-05,3.737689821683776e-23,3.5565919554754615e-22,7.721986382586393e-157
30.900000000000002,9.979142766522225,7.1098942194442865,1.2261074859584932e-07,2.5877628189065423,0.2654088103829317,9.723352971814686e-09,7.834017186842627e-05,4.8663677862562256e-23,4.244775286127339e-22,1.6977385751537506e-156
31.0,9.980795534003942,7.150428973239931,1.833013834029163e-07,2.613956938936544,0.2716936630457474,1.1595264310923425e-08,8.42630654388371e-05,6.331301226934367e-23,5.06442387175654e-22,3.7293554693693234e-156
31.1,9.982338668582951,7.190666644944483,2.7260089858499454e-07,2.6402918454818542,0.2780864844637718,1.3814773376209009e-08,9.06051448071176e-05,8.23128083295706e-23,6.040321804762597e-22,8.184985712472614e-156
31.200000000000003,9.983776733482332,7.230599651302173,4.032875900470895e-07,2.666766742783699,0.2845881891921043,1.644393142933811e-08,9.739381955959688e-05,1.0693706819317977e-22,7.20186204985575e-22,1.7948297221072764e-155
31.3,9.985114329796975,7.270220669189087,5.935129775510868e-07,2.693380792785023,0.29119968444393823,1.9555395399090534e-08,0.00010465812226436726,1.3882751706186472e-22,8.583891459402104e-22,3.9323282543085175e-155
31.400000000000002,9.98635607810291,7.309522645364936,8.689107708604502e-07,2.7201331147580774,0.2979218700189141,2.323415456512538e-08,0.00011242879256261538,1.800981642019461e-22,1.0227708458708889e-21,8.607904899374988e-155
31.5,9.987506599764133,7.348498805283095,1.265469316584964e-06,2.7470227850201683,0.3047556382384763,2.757952324176656e-08,0.00012073836481198403,2.334691378855301e-22,1.2182240566387423e-21,1.8826359339812413e-154
31.6,9.988570498264103,7.387142660954235,1.8334179585411624e-06,2.7740488367395724,0.31170187388793996,3.270743788776838e-08,0.00012962125938058915,3.024378591376343e-22,1.4505433672298224e-21,4.1139254383161434e-154
31.700000000000003,9.989552340861557,7.4254480178634585,2.642450017533552e-06,2.8012102598333577,0.31876145416495566,3.8753102206386866e-08,0.00013911387768976763,3.9149780410716615e-22,1.726589057239451e-21,8.981888901928209e-154
31.8,9.990456640840094,7.463408980945296,3.788694697643217e-06,2.828506000958536,0.3259352486340367,4.587402956184758e-08,0.00014925470110281868,5.06417871518827e-22,2.054480279475064e-21,1.9592963692379177e-153
31.900000000000002,9.991287840588521,7.501019959625251,5.40396011583394e-06,2.855934963597669,0.33322411918679634,5.425353848971601e-08,0.00016008439375590747,6.545988720678658e-22,2.443822740597321e-21,4.2702547274957683e-153
32.0,9.992050295715352,7.5382756719406565,7.667902898844217e-06,2.883496008239744,0.3406289200075216,6.41047642917084e-08,0.00017164590942590882,8.455280818572012e-22,2.9059769450641284e-21,9.298836806640805e-153
32.1,9.992748260366616,7.575171147757546,1.0823939422893128e-05,2.9111879526567965,0.3481504975436956,7.56752577581352e-08,0.00018398460252826702,1.0913583919179687e-21,3.454374116818816e-21,2.023134084165499e-152
32.2,9.993385873882124,7.611701731103893,1.519990256143129e-05,2.9390095722764493,0.3557896904810605,8.925225103777052e-08,0.000197148343335916,1.407645641391246e-21,4.104888140774061e-21,4.3978651265612425e-152
32.300000000000004,9.993967148892011,7.647863081643053,2.1234667992922678e-05,2.9669596006501915,0.3635473297228011,1.0516868066645805e-07,0.00021118763750793047,1.8142866202018847e-21,4.8762733019985045e-21,9.551692797830987e-152
32.4,9.994495960923459,7.683651175314401,2.951222704909817e-05,2.995036730016895,0.37142423837241234,1.2381006887003908e-07,0.00022615575001384242,2.336711440295343e-21,5.7906792793144685e-21,2.0727168985103207e-151
32.5,9.99497603955731,7.719062304171091,4.0804968763355164e-05,3.0232396119607277,0.37942123171980324,1.4562237657921785e-07,0.00024210883353644857,3.0073980936710782e-21,6.874256812136362e-21,4.493873404108538e-151
32.6,9.995410961146352,7.754093075447529,5.6128250360373765e-05,3.051566858162278,0.38753911723017764,1.7112095524609524e-07,0.00025910606143242934,3.867794779330957e-21,8.157869751781683e-21,9.734707012299948e-151
32.7,9.995804143081509,7.788740409891464,7.680867861048733e-05,3.0800170412413856,0.39577869453522135,2.0090073965417145e-07,0.00027720976532619353,4.970757912764397e-21,9.6779318857648e-21,2.1069107707547159e-150
32.800000000000004,9.996158839569507,7.82300153939772,0.0001045688868522347,3.108588695689821,0.40414075542611794,2.356478405931301e-07,0.00029648557740802876,6.383641782613922e-21,1.1477390049191358e-20,4.5560723339422227e-150
32.9,9.996478138865605,7.856874003982341,0.00014163196288082114,3.137280318891632,0.41262608384790783,2.7615271466188086e-07,0.00031700257750286946,8.192211026237245e-21,1.3606878685019986e-20,9.843652826488466e-150
33.0,9.996764961888147,7.890355648137377,0.00019084904568433066,3.166090372228655,0.4212354558946996,3.2332510871105246e-07,0.0003388334449707741,1.050559124900256e-20,1.612607527025289e-20,2.124922907361265e-149
33.1,9.997022062127657,7.923444616607752,0.0002558539435252375,3.1950172822683554,0.42996963980523856,3.7821099868989533e-07,0.00036205461549451506,1.3462528439886393e-20,1.9105290987424984e-20,4.583015040941514e-149
33.2,9.997252026752175,7.956139349632514,0.00034124890596787304,3.224059442030853,0.43882939595833614,4.420117670803329e-07,0.00038674644280352013,1.723929711055918e-20,2.262733680539445e-20,9.875989113617965e-149
33.300000000000004,9.997457278802246,7.988438577693346,0.0004528258762831567,3.2532152123316864,0.44781547686766093,5.1610588984776e-07,0.000412993365376746,2.205968375236081e-20,2.6789711874138397e-20,2.126332318096785e-148
33.4,9.997640080363409,8.020341315813553,0.0005978276207311915,3.282482923196568,0.45692862717539573,6.02073433085996e-07,0.00044088407815990227,2.8207580544574e-20,3.170716899010995e-20,4.574070951193472e-148
33.5,9.997802536600856,8.05184685745073,0.0007852530349143739,3.3118608753440935,0.4661695836442654,7.017236914605968e-07,0.00047051170932476793,3.604285956796966e-20,3.751472103145604e-20,9.830958773283167e-148
33.6,9.99794660054007,8.082954768026106,0.0010262106179828399,3.3413473417321065,0.4755390751474465,8.171263353441128e-07,0.0005019740020901376,4.6021366662763875e-20,4.4371162904266736e-20,2.1111061730286607e-147
33.7,9.998074078478352,8.113664878133024,0.001334323533746561,3.370940569163147,0.4850378226558735,9.506464713772195e-07,0.0005353735016151997,5.872008467462758e-20,5.246319592321028e-20,4.529450325223902e-147
33.800000000000004,9.998186635915078,8.143977276466327,0.0017261887942981303,3.400638779944175,0.49466653922246695,1.104984062272831e-06,0.0005708177469668668,7.486877824940648e-20,6.201025595158278e-20,9.709618198770964e-147
33.9,9.998285803892854,8.173892302513389,0.0022218918599872517,3.430440173595522,0.5044259299628161,1.2832181962009372e-06,0.0006084194681527471,9.538975904857123e-20,7.327016337008113e-20,2.079601073751716e-146
34.0,9.998372985647457,8.203410539046388,0.0028455763094496845,3.460342928603817,0.5143166920318603,1.4888567442454895e-06,0.000648296788201062,1.2144781668591104e-19,8.654573240421665e-20,4.450196041490658e-146
34.1,9.998449463471035,8.232532804454012,0.003626066165695215,3.4903452042134298,0.5243395145961276,1.7258919964062006e-06,0.0006905734302578652,1.5451286587207727e-19,1.0219249994940353e-19,9.514796080574725e-146
34.2,9.998516405700483,8.261260144949228,0.004597535955545388,3.520445142250797,0.5344950788011018,1.9988629226202932e-06,0.0007353789296604145,1.9643848768424897e-19,1.206277602899013e-19,2.032549170108999e-145
34.300000000000004,9.998574873750831,8.289593826688025,0.005800220637393276,3.550640868975843,0.5447840577333055,2.3129247654900025e-06,0.0007828488509334694,2.4956032150051637e-19,1.4234112259011389e-19,4.338143078472175e-145
34.4,9.998625829121755,8.317535327832148,0.007281154189742475,3.580930496954558,0.5552071163767067,2.6739267360022255e-06,0.0008331250096426586,3.1681922959904613e-19,1.6790684341085654e-19,9.250983789426556e-145
34.5,9.998670140313717,8.345086330586877,0.009094921974416898,3.6113121269466864,0.5657649115630734,3.0884986526887067e-06,0.0008863556990258595,4.019153525794734e-19,1.9799822753864687e-19,1.9710298771453258e-144
34.6,9.998708589598621,8.37224871324277,0.011304408072515232,3.641783849802374,0.5764580919159216,3.5641474385575737e-06,0.0009426959213097783,5.095006545355866e-19,2.3340443800103327e-19,4.1958478935016994e-144
34.7,9.99874187959807,8.399024542248128,0.013981514774150064,3.67234374836155,0.5872872977877275,4.1093644688734335e-06,0.001002307623604622,6.454193885201843e-19,2.750501112999566e-19,8.924163270335059e-144
34.800000000000004,9.998770639630182,8.425416064336668,0.017207827458780377,3.702989899349771,0.5982531611900945,4.733744846597547e-06,0.0010653599382549014,8.1700817657029895e-19,3.240182378096331e-19,1.8964287178960806e-143
34.9,9.998795431793477,8.451425698732624,0.021075194441922723,3.7337203752642103,0.6093563057165943,5.448119771123059e-06,0.0011320294275090305,1.0334701940626744e-18,3.8157684131727584e-19,4.0264914933783166e-143
35.0,9.998816756763324,8.477056029453125,0.025686188228633448,3.764533246243486,0.6205973464580252,6.264703259926719e-06,0.0012025003323544918,1.3063413975420628e-18,4.492100774033348e-19,8.541581655722211e-143
35.1,9.99883505928294,8.502309797725413,0.03115441227135371,3.7954265819150255,0.6319768899098617,7.197254581950294e-06,0.001276964825348937,1.6500709878654884e-18,5.286544695701406e-19,1.8103854829397766e-142
35.2,9.998850733336862,8.527189894534104,0.037604616060278456,3.826398453213703,0.6434955338716943,8.261257865928119e-06,0.0013556232672607103,2.0827435393268932e-18,6.21941116814787e-19,3.83376132715197e-142
35.300000000000004,9.9988641270001,8.55169935331144,0.045172581459004886,3.8574469341655595,0.6551538673384939,9.474120456456668e-06,0.0014386844673149272,2.6269766737383343e-18,7.314448390984812e-19,8.111484450634282e-142
35.4,9.998875546960871,8.575841342781196,0.05400474490054948,3.8885701036304874,0.6669524703835602,1.0855391705276113e-05,0.001526365946823452,3.311036088968264e-18,8.599413806454981e-19,1.7147344134423387e-141
35.5,9.998885262718968,8.599619159964732,0.06425752360656065,3.919766046997887,0.6788919140330519,1.2427004004869197e-05,0.0016188942059589045,4.170219496862576e-18,1.0106739683784335e-18,3.621718118730086e-141
35.6,9.998893510465233,8.623036223355577,0.07609631955678665,3.9510328578294174,0.690972760132024,1.4213537995888056e-05,0.0017165049934142263,5.24857299129297e-18,1.187430727704339e-18,7.642820988874288e-141
35.7,9.998900496650638,8.64609606626689,0.0896941826103649,3.982368639443133,0.7031955612019348,1.6242514008841243e-05,0.0018194435786703753,6.601018047088882e-18,1.3946346944934016e-18,1.6114394490988152e-140
35.800000000000004,9.998906401255798,8.668802330354241,0.10523012396214657,4.013771506433469,0.715560860289618,1.8544711933586842e-05,0.0019279650265754393,8.29598534563265e-18,1.6374484352441488e-18,3.3946543382346273e-140
35.9,9.998911380773722,8.691158759314314,0.12288708288917645,4.045239586121738,0.7280691908077505,2.1154521847085087e-05,0.00204233447391888,1.0418673663328353e-17,1.9218956026255703e-18,7.14493680413347e-140
36.0,9.998915570920015,8.7131691927585,0.14284956326149967,4.076771019932025,0.7407210763668824,2.41103278700858e-05,0.0021628274076648047,1.307507903214362e-17,2.2550021171600282e-18,1.50252771914864e-139
36.1,9.99891908908582,8.734837560258729,0.16530097118179893,4.108363964687588,0.7535170305991301,2.7454927866393418e-05,0.002289729944488123,1.6396972363574446e-17,2.6449600850275353e-18,3.156951161338811e-139
36.2,9.998922036549423,8.756167875561545,0.19042070087223434,4.140016593823177,0.7664575569736701,3.123599174340926e-05,0.0024233391112372703,2.054804402408462e-17,3.1013180451639315e-18,6.6272675751259e-139
36.300000000000004,9.998924500462852,8.777164230965068,0.21838103191392855,4.171727098508904,0.7795431486042086,3.5506561259033995e-05,0.002563963125926867,2.5731483042715502e-17,3.635201695544065e-18,1.3900243923332016e-138
36.4,9.998926555629835,8.797830791852482,0.24934391643029355,4.203493688681637,0.7927742880486348,4.032559438686509e-05,0.002711921678843312,3.219931863425079e-17,4.2595698897308e-18,2.912940493812614e-138
36.5,9.998928266091331,8.818171791374585,0.2834577489786601,4.235314593980193,0.806151447101105,4.575855743797127e-05,0.0028675462133259523,4.0263924848807235e-17,4.989511432966734e-18,6.099048430608379e-138
36.6,9.99892968653451,8.83819152527324,0.32085422392365726,4.267188064580916,0.8196750865768376,5.187806828228516e-05,0.003031180205766115,5.031217820784957e-17,5.842589056641274e-18,1.2758917542778535e-137
36.7,9.998930863540489,8.85789434683683,0.3616453940614306,4.299112371930594,0.8333456560899374,5.876459415462703e-05,0.00320317944434609,6.282286653372994e-17,6.839237927306367e-18,2.6667779843753963e-137
36.800000000000004,9.998931836685568,8.87728466197833,0.40592104944825,4.331085809374014,0.8471635938245987,6.650720766823431e-05,0.0033839123060200866,7.838807889727447e-17,8.00322717033267e-18,5.56905074597172e-137
36.9,9.998932639509881,8.896366924426275,0.45374653606497184,4.363106692673808,0.8611293263000758,7.5204404790982e-05,0.00357376003121938,9.773946660313369e-17,9.362194180282816e-18,1.1619749754908078e-136
37.0,9.99893330036665,8.915145631018657,0.505161129578057,4.395173360420648,0.8752432681298374,8.49649886646715e-05,0.0037731169957443238,1.2178045931424126e-16,1.0948262974695786e-17,2.4223319794278925e-136
37.1,9.998933843164316,8.933625317089746,0.5601770696964488,4.42728417433221,0.8895058217753605,9.590902326414859e-05,0.003982390979286775,1.5162575589252254e-16,1.2798759553293881e-17,5.045356287531238e-136
37.2,9.998934288013006,8.951810551939893,0.6187793453694904,4.459437519439744,0.9039173772950445,0.00010816886099877534,0.004202003430007762,1.8864969484567398e-16,1.4957039182702835e-17,1.0499565073886851e-135
37.300000000000004,9.998934651785863,8.969705934378569,0.680926300491053,4.491631804161454,0.9184783120887642,0.0001218902484519884,0.004432389724577038,2.345454546774746e-16,1.7473442774217856e-17,2.183092174539824e-135
37.4,9.99893494860495,8.987316088331237,0.7465511043205616,4.5238654602623365,0.9331889906386028,0.00013723351453328136,0.004673999423063537,2.9139745224885403e-16,2.0406402100729025e-17,4.5351758595105894e-135
37.5,9.998935190260537,9.00464565850109,0.8155641012387476,4.5561369427005065,0.948049764246341,0.00015437484537878885,0.004927296518048858,3.617698122209729e-16,2.3823716556296056e-17,9.413204414095414e-135
37.6,9.998935386571832,9.02169930607722,0.887856021728634,4.58844472936045,0.9630609707682991,0.00017350765037945758,0.005192759677319676,4.488143904371222e-16,2.780402755237398e-17,1.9521003870249885e-134
37.7,9.998935545696346,9.038481704481477,0.9633020018485162,4.620787320674065,0.9782229343481601,0.00019484402373721018,0.005470882479479631,5.56402569846731e-16,3.243852053029241e-17,4.044716695471035e-134
37.800000000000004,9.998935674394467,9.054997535146951,1.041766323365733,4.65316323913074,0.9935359651484216,0.00021861630594708855,0.005762173641806815,6.892859345532487e-16,3.7832889020852483e-17,8.373275336902202e-134
37.9,9.998935778255007,9.071251483321888,1.1231077526905608,4.685571028678142,1.009000359081148,0.00024507874957459296,0.006067157239669487,8.532919959616849e-16,4.410960027923014e-17,1.7319045112266452e-133
38.0,9.998935861886943,9.087248233893668,1.2071853253772868,4.71800925401576,1.0246163975387164,0.00027450929363973724,0.0063863729168002975,1.0555624308290562e-15,5.141050785827336e-17,3.579099922903107e-133
38.1,9.998935929081934,9.102992467228455,1.2938643957980558,4.750476499783664,1.0403843471252627,0.00030721145083010073,0.006720376085718047,1.30484283722355e-15,5.98998631599204e-17,7.390009797830044e-133
38.2,9.998935982951663,9.118488855023084,1.3830227500800005,4.782971369649305,1.0563044593895614,0.0003435163116417486,0.007069738117576043,1.611834872125896e-15,6.976778564132659e-17,1.52453541690635e-132
38.300000000000004,9.998936026043573,9.133742056166763,1.474556565765145,4.815492485295554,1.0723769705600723,0.0003837846693866689,0.007435046520707472,1.9896238645310426e-15,8.12342600840982e-17,3.142326710814837e-132
38.400000000000006,9.998936060438135,9.148756712611217,1.5683859948737553,4.8480384853135625,1.0886021012829152,0.00042840926980573487,0.007816905107130925,2.4541976728055632e-15,9.455373931494107e-17,6.471224602076243e-132
38.5,9.998936087830328,9.163537445248934,1.66446014876491,4.880608024004336,1.104980056363533,0.00047781718878458417,0.008215934146273512,3.0250757607021862e-15,1.1002044216801554e-16,1.331505391994783e-131
38.6,9.998936109597745,9.178088849800238,1.762761273662098,4.91319977009328,1.1215110245128146,0.0005324723413837239,0.008632770505164769,3.7260713048644334e-15,1.2797444950098316e-16,2.737289346871942e-131
38.7,9.998936126857311,9.192415492710916,1.8633079248222602,4.945812405362288,1.1381951780984578,0.0005928781250612427,0.009068067774352073,4.586213738861234e-15,1.4880871594243132e-16,5.622375002190853e-131
38.800000000000004,9.998936140512441,9.206521907063209,1.9661569745544771,4.978444623204225,1.1550326729023512,0.000659580199584526,0.009522496378787468,5.6408646281022325e-15,1.729771320126793e-16,1.1538257761310152e-130
38.900000000000006,9.998936151292094,9.220412588503914,2.071404323744852,5.011095127104977,1.1720236478847572,0.0007331694056942135,0.009996743672936844,6.9330663260378344e-15,2.0100379061162528e-16,2.3658216021368005e-130
39.0,9.99893615978305,9.23409199119432,2.179184226987218,5.043762629058472,1.1891682249560767,0.0008142848240974978,0.010491514019365244,8.515170685433587e-15,2.334936339337333e-16,4.846688183437468e-130
39.1,9.998936166456511,9.24756452378763,2.289667186347868,5.076445847920337,1.2064665087569717,0.00090361697582709,0.01100752885005701,1.0450804426199686e-14,2.711446820225553e-16,9.920407215995296e-130
39.2,9.99893617168997,9.260834545440343,2.4030564164940316,5.109143507706086,1.2239185864476154,0.001001911164405436,0.011545526709736255,1.2817238872942763e-14,3.1476207283573134e-16,2.0287813992508118e-129
39.300000000000004,9.998936175785113,9.27390636186491,2.5195829325544414,5.141854335839913,1.2415245275068294,0.0011099709596000503,0.012106263280462166,1.5708245000898848e-14,3.6527417633232967e-16,4.1453608992165106e-129
39.400000000000006,9.998936178982479,9.286784221431683,2.639499359783547,5.174577061360384,1.259284383541859,0.0012286618218444467,0.012690511386784682,1.92375304567376e-14,4.237510822565896e-16,8.462735717278167e-129
39.5,9.998936181473391,9.299472311328843,2.763072609046529,5.207310413089423,1.27719818810952,0.0013589148656298236,0.013299060980759394,2.3542873908204497e-14,4.914258035854063e-16,1.7261580275652975e-128
39.6,9.998936183409667,9.311974753789595,2.8905756026395664,5.2400531177711756,1.2952659565494362,0.0015017307593455623,0.013932719106136086,2.8791094261414117e-14,5.697185857210014e-16,3.517804258645379e-128
39.7,9.99893618491149,9.324295602396402,3.022278269521906,5.272803898187403,1.3134876858300666,0.0016581837581623106,0.014592309841053083,3.5184018598536427e-14,6.602647662248805e-16,7.162821604623893e-128
39.800000000000004,9.998936186073776,9.336438838472471,3.1584380564389294,5.305561471256165,1.3318633544081995,0.001829425865611104,0.015278674218589812,4.2965643873036997e-14,7.649466920856829e-16,1.4571959255525029e-127
39.900000000000006,9.998936186971308,9.348408367571036,3.299290220740337,5.338324546120585,1.3503929221025688,0.0020166911185172352,0.015992670124552466,5.243072432389107e-14,8.859302721872996e-16,2.9619185576831245e-127
40.0,9.998936187662869,9.360208016073225,3.4450381813588047,5.371091822234565,1.3690763299822184,0.0022212999889006523,0.016735172171892587,6.393506025266946e-14,1.0257068229187519e-15,6.015193891808168e-127
40.1,9.998936188194552,9.37184152790547,3.595844206167261,5.403861987452269,1.3879135002702137,0.0024446638953583666,0.017507071551185718,7.790781543994584e-14,1.1871409560125077e-15,1.2205273190440642e-126
40.2,9.99893618860242,9.383312561387486,3.7518207068665297,5.436633716128244,1.4069043362632672,0.0026882898153020368,0.018309275856627075,9.486625145360102e-14,1.373525361144543e-15,2.4743819373424486e-126
40.300000000000004,9.998936188914616,9.39462468622182,3.913022397070466,5.469405667234936,1.4260487222678138,0.002953784988239737,0.01914270888703329,1.1543333904907286e-13,1.588643453191813e-15,5.011956919168306e-126
40.400000000000006,9.998936189153055,9.405781380635885,4.079439546031912,5.502176482504349,1.4453465235530325,0.0032428616990694843,0.02000831042137404,1.4035879167992892e-13,1.8368409871405866e-15,1.0143066780634663e-125
40.5,9.998936189334762,9.416786028687198,4.2509925304036935,5.534944784600483,1.4647975863212763,0.003557342129098876,0.020907035968394348,1.7054416604091128e-13,2.123107894522844e-15,2.0509383487562095e-125
40.6,9.99893618947293,9.42764191774224,4.427527850654794,5.567709175329058,1.4844017376963328,0.0038991632612261425,0.02183985648992777,2.0707279213412478e-13,2.4531717662370842e-15,4.143404126204027e-125
40.7,9.99893618957776,9.438352236139053,4.6088157384982065,5.600468233890921,1.5041587857298926,0.00427038182441975,0.022807758097542666,2.5124543358360737e-13,2.833604600284722e-15,8.363409327835307e-125
40.800000000000004,9.99893618965712,9.448920071043203,4.7945494382538865,5.633220515185361,1.5240685194265644,0.004673179261323809,0.02381174172220781,3.046227413129537e-13,3.2719446522500226e-15,1.6866725772956777e-124
40.900000000000006,9.99893618971707,9.459348406506278,4.984346199824321,5.6659645481693595,1.5441307087877267,0.00510986670150287,0.024852822756710125,3.6907575429662096e-13,3.776835474561787e-15,3.3985963774325712e-124
41.0,9.998936189762253,9.469640121735475,5.177749975251362,5.6986988342786455,1.5643451048744608,0.005582889921530857,0.025932030670606166,4.4684592459861483e-13,4.35818451140047e-15,6.8421056150473865e-124
41.1,9.998936189796233,9.479797989582218,5.37423576595666,5.731421845916147,1.5847114398897606,0.0060948342718342334,0.027050408597539734,5.406164057706576e-13,5.0273439337148646e-15,1.3762626919018406e-123
41.2,9.998936189821732,9.489824675257031,5.573215524973565,5.764132025013235,1.6052294272801677,0.0066484295489284105,0.028209012894811248,6.535966502039583e-13,5.797316757862075e-15,2.7658860425371342e-123
41.300000000000004,9.998936189840824,9.499722735277153,5.774045478883117,5.796827781668875,1.6258987618569236,0.007246554790449679,0.02940891267513949,7.896227195115973e-13,6.682991697132022e-15,5.55377924560633e-123
41.400000000000006,9.998936189855089,9.509494616652548,5.97603469877587,5.829507492871529,1.6467191199366868,0.007892242969192782,0.03065118931061336,9.532761308945728e-13,7.701410653754847e-15,1.1142030191289211e-122
41.5,9.998936189865722,9.519142656315148,6.178454719241288,5.862169501308371,1.667690159501801,0.008588685561227978,0.0319369359088903,1.1500245514485736e-12,8.872073276527649e-15,2.233373909688658e-122
41.6,9.99893618987363,9.528669080795268,6.3805499798528595,5.894812114266056,1.688811520380053,0.009339236962102508,0.03326725676175852,1.3863882227270009e-12,1.02172835933505e-14,4.472804726009119e-122
41.7,9.9989361898795,9.53807600614818,6.581548845424372,5.927433602626989,1.7100828244438029,0.010147418724141235,0.03464326676624248,1.6701366625230686e-12,1.1762544387043035e-14,8.949933999103367e-122
41.800000000000004,9.998936189883846,9.547365438132976,6.780674949845965,5.9600321999646875,1.7315036758283087,0.011016923586961859,0.03606609081849497,2.010520964656292e-12,1.3537005726138047e-14,1.7892916055969207e-121
41.900000000000006,9.998936189887058,9.556539272644768,6.977158603777144,5.992606101741517,1.7530736611690214,0.011951619272523185,0.037536863180783926,2.418547917662365e-12,1.55739749003501e-14,3.5740762708457613e-121
42.0,9.998936189889426,9.565599296400414,7.1702480089065626,6.025153464611715,1.7747923498575617,0.012955552015342356,0.03905672682194877,2.9073032093491056e-12,1.791149595477956e-14,7.132929148314732e-121
42.1,9.998936189891168,9.574547187876883,7.359220030730609,6.057672405832271,1.7966592943160373,0.014032949797960364,0.04062683273176828,3.4923321987520413e-12,2.0593008080708632e-14,1.4223072021724773e-120
42.2,9.998936189892447,9.583384518500434,7.543390297517177,6.09016100278388,1.8186740302893056,0.015188225261315762,0.04224833920975019,4.192088145955684e-12,2.3668093318703505e-14,2.833611560931036e-120
42.300000000000004,9.998936189893383,9.59211275408378,7.722122414790938,6.122617292603804,1.8408360771547256,0.016425978259415656,0.043922411128922,5.028459423146141e-12,2.719332537801075e-14,5.640383486259283e-120
42.400000000000006,9.998936189894067,9.600733256507446,7.894836111615566,6.155039271932138,1.8631449382488927,0.01775099802758076,0.04565021917527167,6.027389120989064e-12,3.1233232893205924e-14,1.121755898340056e-119
42.5,9.998936189894566,9.609247285640553,8.061014166314823,6.18742489677258,1.8856001012107915,0.019168264933597846,0.04743293906355713,7.219602651677532e-12,3.586139214514323e-14,2.2289971156434228e-119
42.6,9.998936189894929,9.617656001495343,8.220207994091899,6.219772082468476,1.9082010383407484,0.020682951781347245,0.049271750730273296,8.64146147793101e-12,4.116166619127301e-14,4.425293391242922e-119
42.7,9.998936189895192,9.625960466608818,8.372041816191535,6.252078703794505,1.9309472069745133,0.022300424636893284,0.051167837504635535,1.033596401620646e-11,4.722960950579882e-14,8.778009618520379e-119
42.800000000000004,9.998936189895383,9.634161648644012,8.51621536864509,6.2843425951640395,1.9538380498717454,0.02402624314763926,0.05312238525850829,1.2353918129761732e-11,5.41740596513451e-14,1.739688364699817e-118
42.900000000000006,9.998936189895522,9.642260423202526,8.652505147052853,6.316561550951854,1.9768729956181292,0.02586616032596154,0.05513658153627682,1.4755313508248356e-11,6.211894022247915e-14,3.444833938708144e-118
43.0,9.998936189895621,9.650257576839175,8.780764221105532,6.348733325931503,2.000051459040294,0.02782612176975473,0.0572116146657288,1.7610926699373388e-11,7.12053023528981e-14,6.815324707824595e-118
43.1,9.998936189895693,9.65815381026882,8.90092068749462,6.380855635826335,2.023372841632661,0.029912264293545265,0.05934867285108038,2.1004196699064246e-11,8.159363550170524e-14,1.3471819154359753e-117
43.2,9.998936189895744,9.665949741754693,9.012974861470859,6.412926157972798,2.046836531995305,0.03213091394526588,0.06154894324934774,2.503341491498643e-11,9.346648207379498e-14,2.6606476844283752e-117
43.300000000000004,9.998936189895781,9.673645910666929,9.116995334678679,6.444942532094356,2.07044190628185,0.03448858338542971,0.06381361103133089,2.981428010238128e-11,1.0703139473374504e-13,5.250128498049046e-117
43.400000000000006,9.998936189895808,9.6812427811993,9.213114049291423,6.476902361184018,2.0941883286564065,0.03699196860729803,0.06614385842853994,3.548287665341491e-11,1.2252428009608096e-13,1.0350800426410332e-116
43.5,9.998936189895828,9.68874074623164,9.301520555365675,6.508803212493188,2.1180751517584815,0.039647944978698495,0.0685408637674563,4.219914353991606e-11,1.4021317787774462e-13,2.0389162124710562e-116
43.6,9.998936189895842,9.69614013132492,9.382455629410122,6.5406426186242586,2.142101717174787,0.04246356258841557,0.07100580049258104,5.015091142074373e-11,1.604025306482236e-13,4.012788481090645e-116
43.7,9.99893618989585,9.703441198835478,9.456204437339181,6.572418078724079,2.166267355916808,0.045446040882536,0.07353983617978053,5.955859710522043e-11,1.8343800608372825e-13,7.890683150936036e-116
43.800000000000004,9.998936189895858,9.710644152134485,9.52308942439237,6.604127059775193,2.1905713889029745,0.04860276257878182,0.07614413154149471,7.068065791154717e-11,2.0971194120695027e-13,1.550259465151527e-115
43.900000000000006,9.998936189895863,9.71774913991848,9.583463108597247,6.635766997981477,2.2150131274442413,0.051941266849690804,0.0788198394254256,8.381992369714848e-11,2.3966948656537374e-13,3.0430958493008224e-115
44.0,9.998936189895867,9.724756260596427,9.637700943474535,6.667335300244592,2.2395918737318516,0.0554692417684987,0.08156810380837382,9.933094171743059e-11,2.738155377710017e-13,5.968268153049048e-115
44.1,9.998936189895868,9.731665566738638,9.686194400623561,6.698829345727441,2.264306921326039,0.059194516014724856,0.08439005878693666,1.176284892721454e-10,3.127225524060808e-13,1.1695060758051622e-114
44.2,9.99893618989587,9.738477069572697,9.72934440439742,6.730246487500639,2.289157555644389,0.06312504983974751,0.08728682756682496,1.3919743164028757e-10,3.5703936211863343e-13,2.2896974405766075e-114
44.300000000000004,9.998936189895872,9.745190743511492,9.767555229969908,6.761584054267821,2.31414305444857,0.06726892529606145,0.09025952145259505,1.6460412843889858e-10,4.075011029276573e-13,4.478939326671709e-114
44.400000000000006,9.998936189895872,9.751806530698412,9.801228953632517,6.792839352165446,2.339262688328117,0.07163433573741827,0.09330923883962822,1.9450962066395885e-10,4.649404014850636e-13,8.753741694677591e-114
44.5,9.998936189895872,9.758324345554833,9.830760521051385,6.824009666632623,2.364515721179947,0.07622957460063984,0.09643706421022144,2.2968486372469017e-10,5.302999714707035e-13,1.7093608200352992e-113
44.6,9.998936189895872,9.764744079315127,9.856533476323762,6.855092264346359,2.389901410682263,0.08106302348354623,0.09964406713568122,2.7102830925929384e-10,6.046467926173597e-13,3.334995378047487e-113
44.7,9.998936189895872,9.77106560453459,9.878916372779486,6.886084395217518,2.415419008761503,0.08614313953712815,0.10293130128633533,3.195861809700044e-10,6.891880652835892e-13,6.50097061887957e-113
44.800000000000004,9.998936189895872,9.777288779555922,9.898259866242396,6.916983294442695,2.44106776205098,0.09147844219379672,0.10629980345139618,3.7657583775018706e-10,7.852891562453077e-13,1.2661426810890525e-112
44.900000000000006,9.998936189895872,9.783413452920197,9.914894473435744,6.947786184607146,2.4668469123398595,0.09707749925723536,0.10975059257062351,4.4341267167606363e-10,8.94493776717754e-13,2.4638177305096843e-112
45.0,9.998936189895872,9.78943946770857,9.929128962778409,6.978490277833842,2.492755697011128,0.10294891238303512,0.11328466877974379,5.217410497556504e-10,1.0185466618305868e-12,4.790225829309045e-112
45.1,9.998936189895872,9.795366665801406,9.941249332223464,7.009092777973713,2.518793349467199,0.10910130198288855,0.11690301247158774,6.134698775047726e-10,1.1594190521725095e-12,9.305182337582416e-112
45.2,9.998936189895872,9.801194892041938,9.951518319144729,7.039590882832097,2.544959099541822,0.1155432915886232,0.12060658337490698,7.208134403817375e-10,1.3193373129424317e-12,1.8059897356362085e-111
45.300000000000004,9.998936189895872,9.806923998292067,9.960175380557535,7.069981786426428,2.5712521738969714,0.12228349171574761,0.12439631965282491,8.463382668836171e-10,1.5008150650718694e-12,3.50208885768169e-111
45.400000000000006,9.998936189895872,9.812553847368482,9.967437078030267,7.100262681270211,2.597671796403397,0.12933048326943325,0.12827313702286616,9.930168558204874e-10,1.706689245837231e-12,6.78516699789421e-111
45.5,9.998936189895872,9.818084316847834,9.973497800272549,7.130430760678346,2.624217188503553,0.13669280053894098,0.13223792790049238,1.164289221188156e-09,1.9401605644227716e-12,1.3134556724607889e-110
45.6,9.998936189895872,9.823515302730337,9.978530757271923,7.1604832210889375,2.65088756955563,0.14437891382939408,0.1362915605680506,1.3641333325305096e-09,2.2048388711345053e-12,2.540339740709819e-110
45.7,9.998936189895872,9.828846722951852,9.982689182642288,7.190417264396756,2.677682157157451,0.15239721178247861,0.14043487837101348,1.5971456682322633e-09,2.5047940180625103e-12,4.908962219153923e-110
45.800000000000004,9.998936189895872,9.834078520735185,9.986107685166903,7.220230100293613,2.7046001674490094,0.16075598344009287,0.14466869894335796,1.8686332554734436e-09,2.844612854561196e-12,9.477833728720993e-110
45.900000000000006,9.998936189895872,9.839210667772056,9.988903695983126,7.249918948610984,2.7316408153924767,0.16946340010714903,0.14899381346389148,2.184718745430329e-09,3.229463073642783e-12,1.8283106665489684e-109
46.0,9.998936189895872,9.844243167227972,9.991178964094448,7.279481041660322,2.7588033150285245,0.17852749707163365,0.1534109859452912,2.5524602677197996e-09,3.6651647060050146e-12,3.52380944350376e-109
46.1,9.998936189895872,9.849176056562985,9.993021059563763,7.308913626566611,2.7860868797078577,0.1879561552416396,0.15792095255757324,2.979988026236966e-09,4.15827014776054e-12,6.785726556388345e-109
46.2,9.998936189895872,9.854009410162126,9.994504850534197,7.338213967590819,2.813490722296891,0.19775708276037735,0.162524420987655,3.476659841812521e-09,4.716153706903822e-12,1.3055749708265987e-108
46.300000000000004,9.998936189895872,9.858743341770118,9.995693926880145,7.3673793484370576,2.841014055356549,0.20793779666114307,0.16722206983661464,4.053238118113664e-09,5.347111763131645e-12,2.5097403917404467e-108
46.400000000000006,9.998936189895872,9.86337800672577,9.996641949600434,7.396407074540379,2.8686560912932166,0.21850560462485535,0.1720145480561873,4.722091008758175e-09,6.060474756911847e-12,4.820336003399578e-108
46.5,9.998936189895872,9.867913603992292,9.997393910867917,7.425294475331288,2.8964160424809187,0.22946758690306326,0.1769024744259681,5.497420898777287e-09,6.866732357863363e-12,9.250119724842012e-108
46.6,9.998936189895872,9.87235037798063,9.99798729483371,7.454038906473211,2.9242931213538603,0.24083057846927136,0.18188643707271868,6.395523685683177e-09,7.777673310876497e-12,1.7735315927127882e-107
46.7,9.998936189895872,9.876688620163675,9.99845313378356,7.482637752069302,2.952286540468517,0.25260115146101875,0.18696699303309375,7.4350827580808564e-09,8.80654162239673e-12,3.397441919023324e-107
46.800000000000004,9.998936189895872,9.880928670480108,9.998816958031616,7.511088426835153,2.980395512534523,0.264785597974394,0.1921446678610218,8.637502026916713e-09,9.9682109304888e-12,6.502594802039105e-107
46.900000000000006,9.998936189895872,9.8850709185274,9.999099641019844,7.539388378234115,3.008619250413666,0.2773899132715646,0.19741995528088568,1.0027282870289393e-08,1.1279379102406936e-11,1.243491689173721e-106
47.0,9.998936189895872,9.889115804544325,9.999318143502675,7.567535088572134,3.036956967086363,0.2904197794604615,0.20279331688755659,1.163245041180419e-08,1.2758785324302458e-11,2.375858806561479e-106
47.1,9.998936189895872,9.893063820184102,9.99948616248923,7.595526077049163,3.0654078755850542,0.3038805497039925,0.20826518189423937,1.3485035169611074e-08,1.4427452191458313e-11,4.53544513493214e-106
47.2,9.998936189895872,9.896915509080095,9.999614691856262,7.623358901764378,3.093971188894029,0.3177772330140788,0.21383594692898705,1.56216167937705e-08,1.6308955576299105e-11,8.650491033578984e-106
47.300000000000004,9.998936189895872,9.900671467206712,9.999712502308109,7.651031161672629,3.122646119815253,0.3321144796834343,0.21950597588063947,1.8083937359054297e-08,1.8429725347842318e-11,1.6484780123879898e-105
47.400000000000006,9.998936189895872,9.904332343038869,9.99978654872268,7.678540498489685,3.151431880799854,0.3468965674053524,0.22527559979483447,2.091959250471469e-08,2.0819380342914515e-11,3.1386805529416235e-105
47.5,9.998936189895872,9.907898837514123,9.999842312960997,7.70588459854407,3.180327683744989,0.36212738812885864,0.23114511682063119,2.4182809618546264e-08,2.3511101349284972e-11,5.970801547536574e-105
47.6,9.998936189895872,9.911371703802198,9.999884090003755,7.733061194573377,3.209332739755888,0.3778104356934514,0.23711479220817286,2.7935323256544285e-08,2.6542046257065327e-11,1.13485329421823e-104
47.7,9.998936189895872,9.914751746887267,9.999915224877473,7.760068067463202,3.2384462588729517,0.39394879428431107,0.2431848583577027,3.224735907886766e-08,2.995381197077082e-11,2.15510471808618e-104
47.800000000000004,9.998936189895872,9.91803982296899,9.999938307302402,7.786903047926929,3.2676674497638607,0.41054512774534796,0.24935551492013058,3.719873877532681e-08,3.3792948154139475e-11,4.089014072289918e-104
47.900000000000006,9.998936189895872,9.9212368386888,9.99995533038385,7.813564018124827,3.296995519380719,0.42760166978380554,0.2556269289492308,4.288011975734559e-08,3.811152840729658e-11,7.751583122539127e-104
48.0,9.998936189895872,9.924343750188537,9.99996781901821,7.840048913221023,3.326429672582354,0.44512021509637156,0.2619992351054321,4.939438481685538e-08,4.2967785055640526e-11,1.4681951697030425e-103
48.1,9.998936189895872,9.9273615620089,9.999976933027106,7.866355722877097,3.3559691117219526,0.46310211144291485,0.26847253591104236,5.6858198504864276e-08,4.842681436682063e-11,2.7784254983723584e-103
48.2,9.998936189895872,9.930291325835732,9.999983549392049,7.89248249268121,3.385613036200319,0.48154825269008666,0.27504690205662924,6.540374867294954e-08,5.4561359711708816e-11,5.253337549286335e-103
48.300000000000004,9.998936189895872,9.933134139102476,9.999988327355528,7.918427325511767,3.4153606419850937,0.5004590728431454,0.281722372758159,7.518069345951519e-08,6.145268095314332e-11,9.924152913917615e-103
48.400000000000006,9.998936189895872,9.935891143457502,9.999991759594469,7.944188382834821,3.4452111210963796,0.5198345410805125,0.28849895616437515,8.635833599963388e-08,6.91915191887396e-11,1.8731526912722503e-102
48.5,9.998936189895872,9.938563523105318,9.999994212165177,7.969763885934497,3.4751636610592813,0.5396741578017826,0.2953766298137803,9.912805130334124e-08,7.787916689807518e-11,3.5324376920706835e-102
48.6,9.998936189895872,9.941152503030942,9.999995955468616,7.995152117075878,3.5052174443239625,0.5599769516962264,0.302355341140465,1.1370599209345116e-07,8.76286545574891e-11,6.65575672226859e-102
48.7,9.998936189895872,9.943659347116881,9.999997188090934,8.020351420599908,3.535371647653889,0.5807414778352732,0.30943500802791185,1.3033610293172018e-07,9.856606589565625e-11,1.2529737485211823e-101
48.800000000000004,9.998936189895872,9.946085356162376,9.999998055034618,8.045360203949965,3.5656254414830206,0.6019658167890746,0.3166155194097893,1.4929347470325295e-07,1.1083199517874783e-10,2.3567206726890915e-101
48.900000000000006,9.998936189895872,9.948431865814662,9.99999866156682,8.070176938629873,3.5959779892427877,0.6236475747640573,0.32389673591663404,1.708880744853967e-07,1.2458316124484257e-10,4.428899862639047e-101
49.0,9.998936189895872,9.950700244422071,9.999999083668726,8.094800161093234,3.6264284466597574,0.6457838847554043,0.331278490567214,1.95468889011231e-07,1.399941944635797e-10,8.315822761541782e-101
49.1,9.998936189895872,9.952891890818838,9.999999375868349,8.119228473564034,3.656975961024992,0.6683714087056778,0.3387605895032558,2.2342852336149272e-07,1.5725961438994683e-10,1.5600416931584928e-100
49.2,9.998936189895872,9.955008232051435,9.999999577073618,8.143460544788566,3.6876196704361592,0.6914063406583424,0.3463428127661171,2.5520830019480106e-07,1.7659601762260293e-10,2.924077016080938e-100
49.300000000000004,9.998936189895872,9.957050721056246,9.999999714888128,8.167495110718807,3.7183587030135343,0.7148844108927745,0.35402491511388384,2.913039087668306e-07,1.9824449728025258e-10,5.475994881596642e-100
49.400000000000006,9.998936189895872,9.959020834298233,9.999999808783679,8.19133097512746,3.7491921760911144,0.7388008910254749,0.36180662687727844,3.322716572069181e-07,2.224733175883523e-10,1.0246107028042534e-99
49.5,9.998936189895872,9.960920069380169,9.999999872417527,8.214967010154913,3.7801191953841218,0.7631506000606381,0.36968765485267263,3.7873538602765013e-07,2.495808693380396e-10,1.9154744986300665e-99
49.6,9.998936189895872,9.962749942631788,9.999999915314154,8.238402156788457,3.8111388541342537,0.7879279113719926,0.37766768323041183,4.3139410565103547e-07,2.7989893445600487e-10,3.5777953579931014e-99
49.7,9.998936189895872,9.964511986688015,9.99999994407811,8.26163542527416,3.842250232234102,0.8131267605968951,0.38574637455657845,4.910304258553005e-07,3.137962906257669e-10,6.6769212982406465e-99
49.800000000000004,9.998936189895872,9.966207748065196,9.99999996326318,8.284665895461833,3.873452395332222,0.8387406544230585,0.3939233707262435,5.585198504898822e-07,3.5168268984653045e-10,1.2449693536167678e-98
49.900000000000006,9.998936189895872,9.967838784743952,9.999999975991358,8.307492717083559,3.9047443939204003,0.8647626802479881,0.402198294006188,6.348410165828559e-07,3.940132480260501e-10,2.3193308842856218e-98
50.0,9.998936189895872,9.96940666376699,9.999999984390909,8.330115109966346,3.936125262404734,0.8911855166912033,0.41057074808500954,7.210869630838393e-07,4.412932862008486e-10,4.317063249148661e-98
50.1,9.998936189895872,9.970912958859868,9.999999989904465,8.352532364179442,3.967594018162177,0.9180014449395942,0.4190403191484731,8.18477520954365e-07,4.940836677845537e-10,8.028525034365942e-98
50.2,9.998936189895872,9.972359248082357,9.99999999350438,8.37474384011692,3.9991496605842802,0.9452023609068098,0.42760657697791277,9.283729231433351e-07,5.530066803886833e-10,1.4917799919280372e-97
50.300000000000004,9.998936189895872,9.97374711151763,9.999999995842337,8.396748968516171,4.030791170109889,0.9727797881883445,0.43626907606944665,1.0522887401726587e-06,6.187525152675109e-10,2.7694622616922475e-97
50.400000000000006,9.998936189895872,9.975078129006173,9.999999997352639,8.418547250412946,4.062517507248623,1.0007248917949794,0.44502735677172944,1.191912254610683e-06,6.920864023392701e-10,5.136979001013498e-97
50.5,9.998936189895872,9.976353877930828,9.999999998323087,8.44013825703364,4.0943276115969995,1.0290284926483881,0.45388094643993643,1.3491203956299876e-06,7.738564640617885e-10,9.52010631462531e-97
50.6,9.998936189895872,9.977575931059008,9.99999999894333,8.461521629625508,4.126220400849099,1.0576810828240217,0.4628293606036485,1.5259993631303762e-06,8.650023572258021e-10,1.7627774213488864e-96
50.7,9.998936189895872,9.978745854447617,9.999999999337636,8.482697079225545,4.158194769803732,1.0866728415277829,0.47187210414629166,1.72486607955403e-06,9.66564778010351e-10,3.2611804997234207e-96
50.800000000000004,9.998936189895872,9.979865205415836,9.999999999586969,8.503664386368756,4.190249589370074,1.1159936517944564,0.48100867249377627,1.9482916165212786e-06,1.0796959124610797e-09,6.028008763612781e-96
50.900000000000006,9.998936189895872,9.980935530590399,9.99999999974379,8.524423400736584,4.222383705573783,1.145633117897341,0.4902385528099779,2.199126752762841e-06,1.2056709219460539e-09,1.1132548549512824e-95
51.0,9.998936189895872,9.981958364027584,9.9999999998419,8.544974040746263,4.254595938565638,1.1755805834599622,0.4995612251967094,2.4805298295045757e-06,1.345900561159938e-09,2.0541729640605483e-95
51.1,9.998936189895872,9.982935225415645,9.999999999902952,8.565316293081887,4.286885081634766,1.2058251502621182,0.5089761638958461,2.7959970794571607e-06,1.5019450349342698e-09,3.787050640051184e-95
51.2,9.998936189895872,9.983867618360975,9.99999999994074,8.585450212167988,4.319249900228536,1.2363556977337462,0.5184828384912871,3.1493956158546077e-06,1.67552920952068e-09,6.975685824598789e-95
51.300000000000004,9.998936189895872,9.984757028760795,9.999999999964004,8.605375919586454,4.351689130981217,1.2671609031311672,0.5280807151084637,3.5449992785471317e-06,1.868559304200454e-09,1.2837912532820412e-94
51.400000000000006,9.998936189895872,9.985604923264757,9.99999999997825,8.625093603437625,4.384201480753522,1.2982292623911185,0.5377692576091422,3.987527544955274e-06,2.0831412000965145e-09,2.3606065985706175e-94
51.5,9.998936189895872,9.986412747827375,9.999999999986928,8.644603517646404,4.416785625685154,1.3295491116585696,0.5475479287793099,4.482187724698589e-06,2.3216005149857335e-09,4.336851278523392e-94
51.6,9.998936189895872,9.987181926352752,9.999999999992184,8.663905981214276,4.4494402102624795,1.3611086494845992,0.557416191507984,5.0347206678828175e-06,2.586504605797374e-09,7.960624781427945e-94
51.7,9.998936189895872,9.987913859432696,9.999999999995351,8.683001377418114,4.482163846403459,1.3928959596905415,0.5673735099548393,5.651450228318373e-06,2.8806866744088844e-09,1.459961809523408e-93
51.800000000000004,9.998936189895872,9.988609923178831,9.99999999999725,8.701890152956688,4.514955112561959,1.424899034894162,0.5774193507046141,6.339336734297706e-06,3.207272167389343e-09,2.6752080154914356e-93
51.900000000000006,9.998936189895872,9.989271468148981,9.999999999998382,8.720572817045822,4.547812552853563,1.4571058006927524,0.587553183906325,7.106034730921436e-06,3.569707676574505e-09,4.897735674863352e-93
52.0,9.998936189895872,9.989899818367688,9.999999999999053,8.739049940463156,4.580734676204984,1.4895041404967124,0.5977744843953942,7.959955269267575e-06,3.9717925648720126e-09,8.95890347988344e-93
52.1,9.998936189895872,9.990496270440358,9.99999999999945,8.757322154543504,4.613719955529175,1.5220819210054013,0.6080827327968794,8.910333028873412e-06,4.417713560582163e-09,1.6373295692614994e-92
52.2,9.998936189895872,9.991062092760215,9.999999999999682,8.775390150125839,4.646766826928203,1.554827018314755,0.6184774166080832,9.967298570965965e-06,4.912082583876294e-09,2.9897790143531233e-92
52.300000000000004,9.998936189895872,9.99159852480685,9.999999999999817,8.793254676452943,4.679873688925942,1.5877273446433824,0.6289580312589083,1.1141956030549272e-05,5.459978091004603e-09,5.454611382255608e-92
52.400000000000006,9.998936189895872,9.992106776534945,9.999999999999895,8.81091654002483,4.713038901732599,1.620770875660552,0.6395240811484306,1.244646656574067e-05,6.066990245417351e-09,9.942836199634919e-92
52.5,9.998936189895872,9.99258802785135,9.999999999999941,8.828376603407053,4.746260786543069,1.653945678395672,0.6501750806562597,1.3894137892543791e-05,6.739270250394429e-09,1.8108334349724448e-91
52.6,9.998936189895872,9.993043428178531,9.999999999999968,8.845635783995064,4.7795376248710735,1.6872399397045559,0.6609105551273657,1.5499520242444242e-05,7.483584205110963e-09,3.2950990819013897e-91
52.7,9.998936189895872,9.993474096102089,9.999999999999982,8.862695052735853,4.812867657920995,1.7206419952629453,0.6717300418291641,1.727850908869983e-05,8.30737187545123e-09,5.990736386470867e-91
52.800000000000004,9.998936189895872,9.993881119099855,9.999999999999991,8.879555432808083,4.846249085999288,1.7541403590525029,0.6826330908797631,1.9248454994847255e-05,9.218810802457432e-09,1.0882124821279148e-90
52.900000000000006,9.998936189895872,9.994265553349882,9.999999999999996,8.89621799826205,4.879680067967293,1.7877237532987498,0.6936192661463989,2.1428280945632076e-05,1.022688620520913e-08,1.975008472961448e-90
53.0,9.998936189895872,9.994628423614445,10.0,8.912683872620821,4.91315872073722,1.8213811388143035,0.704688146113202,2.383860752615039e-05,1.1341467171327412e-08,3.5813436331647576e-90
53.1,9.998936189895872,9.994970723197028,10.000000000000002,8.9289542274439,4.946683118813052,1.855101745694276,0.7158393247175627,2.6501886319327328e-05,1.2573389667346688e-08,6.488507334994215e-90
53.2,9.998936189895872,9.995293413969128,10.000000000000002,8.945030280854933,4.980251293878001,1.8888751043038787,0.7270724121544897,2.9442541894797254e-05,1.3934546943067671e-08,1.1745334382234575e-89
53.300000000000004,9.998936189895872,9.99559742646359,10.000000000000002,8.960913296034922,5.013861234430159,1.9226910764912142,0.7383870356484776,3.268712276364121e-05,1.5437987948877864e-08,2.1242604075918666e-89
53.400000000000006,9.998936189895872,9.995883660031117,10.000000000000002,8.976604579682505,5.04751088546786,1.9565398869509556,0.7497828401925316,3.626446167311548e-05,1.7098024433089193e-08,3.838591632923156e-89
53.5,9.998936189895872,9.996152983056488,10.000000000000002,8.99210548044293,5.081198148226242,1.9904121546572227,0.761259489254119,4.02058456133097e-05,1.8930347437796784e-08,6.930392998663802e-89
53.6,9.998936189895872,9.996406233231,10.000000000000002,9.007417387307393,5.114920879966415,2.0242989242764873,0.7728166654479494,4.454519590343415e-05,2.0952153966816635e-08,1.2501600316482218e-88
53.7,9.998936189895872,9.996644217877577,10.000000000000002,9.022541727984464,5.148676893818567,2.0581916974639065,0.784454071175606,4.931925871898406e-05,2.3182284658133165e-08,2.25317622111099e-88
53.800000000000004,9.998936189895872,9.996867714325013,10.000000000000002,9.037479967245387,5.18246395868026,2.0920824639391222,0.7961714292321814,5.4567806412194434e-05,2.564137335621085e-08,4.0573877580644854e-88
53.900000000000006,9.998936189895872,9.99707747032777,10.000000000000002,9.052233605245108,5.216279799171105,2.1259637322304052,0.8079684833801892,6.033384996680684e-05,2.8352009546738255e-08,7.299946553097922e-88
54.0,9.998936189895872,9.997274204527814,10.000000000000002,9.066804175820918,5.250122095644907,2.159828559969115,0.8198449988911465,6.666386291405421e-05,3.133891468813154e-08,1.3122441988635817e-87
54.1,9.998936189895872,9.997458606954947,10.000000000000002,9.081193244770683,5.2839884842602896,2.193670583609898,0.8318007630553408,7.360801701975989e-05,3.46291335506906e-08,2.356847391532261e-87
54.2,9.998936189895872,9.997631339562194,10.000000000000002,9.095402408112664,5.317876557110737,2.227484047445936,0.8438355856604096,8.122043003238065e-05,3.825224175595184e-08,4.229315534941723e-87
54.300000000000004,9.998936189895872,9.997793036792824,10.000000000000002,9.109433290328997,5.351783862414886,2.2612638317829807,0.8559492994394713,8.955942575854455e-05,4.2240570795805205e-08,7.58281641877321e-87
54.400000000000006,9.998936189895872,9.997944306175665,10.000000000000002,9.123287542594955,5.385707904767815,2.2950054801309316,0.8681417604896553,9.868780670599137e-05,4.662945190363836e-08,1.3583535732825193e-86
54.5,9.998936189895872,9.998085728945432,10.000000000000002,9.136966840996152,5.419646145453994,2.328705225267447,0.8804128486619828,0.00010867313950367613,5.1457480248452885e-08,2.431179111020195e-86
54.6,9.998936189895872,9.99821786068494,10.000000000000002,9.150472884735919,5.453596002822443,2.3623600140245715,0.8927624679236443,0.00011958805327501989,5.676680102788931e-08,4.347533373886423e-86
54.7,9.998936189895872,9.998341231986085,10.000000000000002,9.163807394335102,5.487554852724589,2.395967530646714,0.905190546693817,0.00013151055110276468,6.26034191477394e-08,7.767669541442599e-86
54.800000000000004,9.998936189895872,9.998456349126645,10.000000000000002,9.17697210982659,5.521520029015164,2.4295262185665787,0.9176970381542484,0.00014452433468252292,6.901753429416503e-08,1.3866294195020393e-85
54.900000000000006,9.998936189895872,9.998563694760056,10.000000000000002,9.189968788946919,5.555488824116435,2.463035300444899,0.9302819205359157,0.0001587191422168124,7.606390333084754e-08,2.4731584202317773e-85
55.0,9.998936189895872,9.998663728615414,10.000000000000002,9.202799205327318,5.589458489645924,2.496494796320108,0.9429451973831448,0.0001741910995520881,8.380223208703669e-08,4.4072260302034643e-85
55.1,9.998936189895872,9.9987568882051,10.000000000000002,9.215465146686618,5.6234262371077,2.5299055397154637,0.9556868977966368,0.0001910430845079735,9.229759874434187e-08,7.846944469298864e-85
55.2,9.998936189895872,9.998843589537557,10.000000000000002,9.22796841302844,5.657389238647198,2.563269191553641,0.9685070766569173,0.0002093851042905511,1.0162091118051248e-07,1.395910922955742e-84
55.300000000000004,9.998936189895872,9.998924227832841,10.000000000000002,9.240310814845143,5.69134462786945,2.5965882517324643,0.9814058148297669,0.0002293346858202048,1.118494007878073e-07,2.4810568085705107e-84
55.400000000000006,9.998936189895872,9.998999178238767,10.000000000000002,9.252494171330985,5.725289500720471,2.6298660682203026,0.994383219355248,0.0002510172787391627,1.2306715545227325e-07,4.405929995367777e-84
55.5,9.998936189895872,9.99906879654554,10.000000000000002,9.264520308606984,5.759220916431485,2.6631068435356657,1.0074394236219701,0.0002745666707946386,1.3536569455878888e-07,7.817364509219108e-84
55.6,9.998936189895872,9.999133419896934,10.000000000000002,9.276391057959989,5.793135898525527,2.696315638482779,1.0205745875282723,0.00030012541522043295,1.4884458907552164e-07,1.3858142545998752e-83
55.7,9.998936189895872,9.999193367496204,10.000000000000002,9.288108254098432,5.827031435885893,2.729498373023302,1.0337888976320186,0.0003278452696631596,1.6361212997096492e-07,2.4545482959260297e-83
55.800000000000004,9.998936189895872,9.999248941305071,10.000000000000002,9.299673733427273,5.860904483885788,2.762661824173932,1.0470825672907182,0.000357887646119118,1.797860484274301e-07,4.343702175564073e-83
55.900000000000006,9.998936189895872,9.999300426734203,10.000000000000002,9.311089332344595,5.89475196557842,2.795813620830311,1.0604558367936825,0.0003904240712644303,1.974942915372546e-07,7.68016242828967e-83
56.0,9.998936189895872,9.999348093323817,10.000000000000002,9.32235688556235,5.92857077294669,2.8289622354294495,1.073908973487931,0.0004256366564746957,2.168758574025364e-07,1.3567589054905682e-82
56.1,9.998936189895872,9.999392195413089,10.000000000000002,9.333478224453652,5.962357768211529,2.8621169723756616,1.0874422718995413,0.0004637185767413691,2.3808169380642378e-07,2.39473175368969e-82
56.2,9.998936189895872,9.999432972797223,10.000000000000002,9.344455175429083,5.996109785197827,2.895287953168805,1.101056053852121,0.000504874557600709,2.612756648843705e-07,4.2231157614046374e-82
56.300000000000004,9.998936189895872,9.999470651371151,10.000000000000002,9.355289558344353,6.029823630756813,2.9284860981882623,1.1147506685840445,0.0005493213690978488,2.8663559049783924e-07,7.44099522572069e-82
56.400000000000006,9.998936189895872,9.999505443758926,10.000000000000002,9.365983184941692,6.0634960862436245,2.9617231051015973,1.1285264928660628,0.0005972883257137686,3.14354363301205e-07,1.30993877317801e-81
56.5,9.998936189895872,9.999537549928013,10.000000000000002,9.376537857327241,6.097123909048732,2.9950114238829917,1.142383931120847,0.0006490177910871554,3.446411487955982e-07,2.3040553349884767e-81
56.6,9.998936189895872,9.999567157787794,10.000000000000002,9.386955366486715,6.130703834181784,3.028364228443392,1.1563234155459665,0.0007047656862668881,3.777226739816626e-07,4.049083705250035e-81
56.7,9.998936189895872,9.999594443771672,10.000000000000002,9.397237490841503,6.164232575906325,3.0617953848916026,1.1703454062417464,0.0007648020001347007,4.1384461055720416e-07,7.1095571860029165e-81
56.800000000000004,9.998936189895872,9.999619573402294,10.000000000000002,9.407385994847346,6.197706829423782,3.095319416463282,1.18445039134537,0.0008294113005421319,4.532730589559958e-07,1.2472407770844915e-80
56.900000000000006,9.998936189895872,9.999642701839509,10.000000000000002,9.417402627637635,6.231123272605003,3.1289514651727797,1.1986388871725158,0.0008988932446117566,4.96296139891102e-07,2.18615025639335e-80
57.0,9.998936189895872,9.999663974410739,10.000000000000002,9.427289121713324,6.264478567767538,3.1627072502608944,1.2129114383677353,0.0009735630865606598,5.432257004505007e-07,3.828526681572021e-80
57.1,9.998936189895872,9.999683527123537,10.000000000000002,9.437047191681327,6.297769363496807,3.1966030235297977,1.2272686180646737,0.0010537521813148453,5.943991421950314e-07,6.698928097567718e-80
57.2,9.998936189895872,9.999701487160214,10.000000000000002,9.446678533043249,6.330992296509157,3.230655521674424,1.2417110280571453,0.0011398084820975639,6.501813791292498e-07,1.1711187338839475e-79
57.300000000000004,9.998936189895872,9.999717973354445,10.000000000000002,9.456184821036135,6.364143993554806,3.264881915737459,1.2562392989819602,0.0012320970300931627,7.109669338551434e-07,2.0455896574005572e-79
57.400000000000006,9.998936189895872,9.999733096649848,10.000000000000002,9.465567709526882,6.397221073358517,3.2992997578325136,1.2708540905142873,0.0013310004342118476,7.771821806772959e-07,3.569916800113968e-79
57.5,9.998936189895872,9.999746960540637,10.000000000000002,9.474828829961822,6.430220148595838,3.3339269252970447,1.2855560915762183,0.0014369193389105112,8.492877449064289e-07,6.224717694993859e-79
57.6,9.998936189895872,9.99975966149443,10.000000000000002,9.48396979037291,6.463137827902637,3.368781562452936,1.3003460205590722,0.0015502728779614129,9.277810681067421e-07,1.0844342378762604e-78
57.7,9.998936189895872,9.999771289357406,10.000000000000002,9.492992174441785,6.495970717915593,3.403882020168257,1.3152246255598476,0.001671499112004807,1.013199149551497e-06,1.8875948438669868e-78
57.800000000000004,9.998936189895872,9.999781927742045,10.000000000000002,9.501897540622934,6.5287154253412805,3.439246793428485,1.3301926846320966,0.0018010554476745467,1.1061214746912181e-06,3.2827389674200325e-78
57.900000000000006,9.998936189895872,9.999791654397697,10.000000000000002,9.510687421327011,6.561368559051358,3.474894457139249,1.3452510060513532,0.0019394190360480052,1.2071731420000631e-06,5.704084237464238e-78
58.0,9.998936189895872,9.99980054156431,10.000000000000002,9.519363322165255,6.593926732201384,3.510843600395384,1.3604004285951066,0.0020870871481443233,1.3170282001486222e-06,9.90278905963956e-78
58.1,9.998936189895872,9.999808656309646,10.000000000000002,9.527926721255842,6.6263865643706845,3.547112759462615,1.375641821837164,0.0022445775251787323,1.4364132080559313e-06,1.7177151619090876e-77
58.2,9.998936189895872,9.999816060850367,10.000000000000002,9.536379068592867,6.6587446837206645,3.5837203497284924,1.3909760864560978,0.002412428701276426,1.566111030999981e-06,2.97691749835878e-77
58.300000000000004,9.998936189895872,9.999822812857378,10.000000000000002,9.544721785478522,6.690997729168909,3.620684596888154,1.4064041545573205,0.0025912002963578615,1.7069648866146963e-06,5.154712919490718e-77
58.400000000000006,9.998936189895872,9.99982896574587,10.000000000000002,9.552956264018906,6.723142352576378,3.658023467638033,1.4219269900081801,0.0027814732769292578,1.859882655272316e-06,8.917933053962605e-77
58.5,9.998936189895872,9.999834568950481,10.000000000000002,9.561083866683761,6.755175220944972,3.6957546001567456,1.4375455887853141,0.0029838501825480493,2.025841470043331e-06,1.5415086939815456e-76
58.6,9.998936189895872,9.999839668186063,10.000000000000002,9.569105925930318,6.787093018622681,3.7338952346569485,1.4532609793333446,0.0031989553157838486,2.205892602141682e-06,2.6622559166083537e-76
58.7,9.998936189895872,9.999844305694483,10.000000000000002,9.577023743891267,6.818892449513546,3.7724621442950403,1.4690742229338472,0.0034274348935615265,2.4011666585006193e-06,4.5938380531988835e-76
58.800000000000004,9.998936189895872,9.999848520477984,10.000000000000002,9.584838592126763,6.850570239289607,3.8114715667270267,1.4849864140833688,0.0036699571578549554,2.6128791088843236e-06,7.919971602501516e-76
58.900000000000006,9.998936189895872,9.99985234851956,10.000000000000002,9.592551711440203,6.882123137601988,3.850939136598802,1.5009986808791214,0.003927212443798011,2.842336160721824e-06,1.364248978277173e-75
59.0,9.998936189895872,9.999855822990842,10.000000000000002,9.600164311757421,6.913547920288287,3.8908798192574197,1.517112185410826,0.004199913203394052,3.0909410006525406e-06,2.347933137168766e-75
59.1,9.998936189895872,9.999858974447996,10.000000000000002,9.607677572068777,6.944841391573392,3.931307845966692,1.5333281241570373,0.004488793983136391,3.360200422596549e-06,4.037382482572936e-75
59.2,9.998936189895872,9.999861831016116,10.000000000000002,9.615092640433488,6.9760003862608535,3.97223665090569,1.5496477283841295,0.004794611354000347,3.6517318630066896e-06,6.936432280044271e-75
59.300000000000004,9.998936189895872,9.999864418562595,10.000000000000002,9.62241063404543,7.007021771911947,4.013678810222433,1.5660722645459906,0.0051181437924324,3.967270864823485e-06,1.1906784680734335e-74
59.400000000000006,9.998936189895872,9.99986676085998,10.000000000000002,9.62963263935949,7.037902451009548,4.055645983407324,1.582603034682328,0.0054601915111434415,4.308678992536506e-06,2.042090328854722e-74
59.5,9.998936189895872,9.999868879738761,10.000000000000002,9.636759712277444,7.068639363103961,4.098148857241729,1.599241376813364,0.005821576238710997,4.677952221656482e-06,3.499270393183063e-74
59.6,9.998936189895872,9.999870795230578,10.000000000000002,9.643792878392166,7.099229486937854,4.141197092566622,1.6159886653285647,0.006203140947209211,5.077229826820092e-06,5.991039283770093e-74
59.7,9.998936189895872,9.999872525702317,10.000000000000002,9.650733133288917,7.12966984254745,4.184799274104446,1.6328463113669358,0.006605749527314503,5.5088037936827596e-06,1.0248232031416406e-73
59.800000000000004,9.998936189895872,9.999874087981528,10.000000000000002,9.657581442902265,7.159957493337183,4.228962863554406,1.6498157631862942,0.007030286410578985,5.9751287807025626e-06,1.7515311112615747e-73
59.900000000000006,9.998936189895872,9.99987549747362,10.000000000000002,9.664338743927134,7.1900895481250044,4.27369415616734,1.6668985065188218,0.007477656138821497,6.478832657879126e-06,2.9909482002831197e-73
60.0,9.998936189895872,9.999876768271253,10.000000000000002,9.671005944282333,7.220063163155604,4.31899824099127,1.6840960649101087,0.007948782880857071,7.022727650483348e-06,5.102958817598636e-73
60.1,9.998936189895872,9.999877913256345,10.000000000000002,9.67758392362483,7.249875544078808,4.364878964962741,1.7014100000387966,0.008444609897068316,7.609822116795395e-06,8.698760576959567e-73
60.2,9.998936189895872,9.99987894419511,10.000000000000002,9.6840735339129,7.279523947890467,4.411338901002299,1.7188419120138534,0.008966098952615527,8.243332989857217e-06,1.4815449764671686e-72
60.300000000000004,9.998936189895872,9.999879871826495,10.000000000000002,9.690475600016214,7.309005684833203,4.4583793202549575,1.7363934396464284,0.009514229680384786,8.926698914240192e-06,2.521125457698034e-72
60.400000000000006,9.998936189895872,9.999880705944408,10.000000000000002,9.696790920370836,7.338318120254409,4.506000168598414,1.7540662606931787,0.010089998895083592,9.66359410982563e-06,4.286434943256381e-72
60.5,9.998936189895872,9.999881455474092,10.000000000000002,9.703020267676958,7.36745867641897,4.554200047523226,1.7718620920678925,0.01069441986020965,1.0457942995593358e-05,7.28148875542775e-72
60.6,9.998936189895872,9.999882128543007,10.000000000000002,9.70916438963722,7.396424834274204,4.602976199470199,1.7897826900181921,0.011328521509939005,1.1313935607408688e-05,1.235851542001203e-71
60.7,9.998936189895872,9.99988273254652,10.000000000000002,9.71522400973326,7.425214135164617,4.652324497691019,1.8078298502640613,0.011993347628302498,1.2236043844787736e-05,2.0957264999489147e-71
60.800000000000004,9.998936189895872,9.999883274208765,10.000000000000002,9.721199828038205,7.453824182494092,4.702239440678789,1.8260054080949129,0.012689955988342723,1.3229038582602111e-05,3.5507908594288776e-71
60.900000000000006,9.998936189895872,9.999883759638935,10.000000000000002,9.727092522062613,7.482252643333231,4.752714151195682,1.844311238421896,0.013419417454265158,1.429800768465298e-05,6.010876086192649e-71
61.0,9.998936189895872,9.999884194383343,10.000000000000002,9.73290274763144,7.5104972499696245,4.803740379905538,1.8627492557821401,0.014182815049914817,1.544837495699778e-05,1.0166527908348174e-70
61.1,9.998936189895872,9.999884583473477,10.000000000000002,9.738631139789483,7.538555801398907,4.855308513599964,1.8813214142916321,0.014981242997221209,1.6685920079846733e-05,1.7180260555923902e-70
61.2,9.998936189895872,9.999884931470355,10.000000000000002,9.744278313732702,7.566426164754531,4.907407587987495,1.9000297075434438,0.01581580572855758,1.8016799557756065e-05,2.9007416341296245e-70
61.300000000000004,9.998936189895872,9.999885242505403,10.000000000000002,9.749844865762856,7.59410627667428,4.960025304996648,1.9188761684480535,0.016687616877252853,1.944756872872698e-05,4.8933983463067256e-70
61.400000000000006,9.998936189895872,9.999885520318111,10.000000000000002,9.755331374262779,7.621594144601628,5.013148054525456,1.9378628690125423,0.01759779825077399,2.09852048736687e-05,8.247727814014975e-70
61.5,9.998936189895872,9.999885768290671,10.000000000000002,9.760738400689638,7.648887848020139,5.066760940552216,1.9569919200554984,0.018547478791360594,2.2637131468495392e-05,1.3889298231201237e-69
61.6,9.998936189895872,9.999885989479825,10.000000000000002,9.766066490583507,7.675985539619189,5.12084781150497,1.9762654708545233,0.019537793529139823,2.4411243621896135e-05,2.3369451893623396e-69
61.7,9.998936189895872,9.999886186646114,10.000000000000002,9.771316174588561,7.702885446389418,5.175391294770611,1.995685708723306,0.020569882532975876,2.6315934742537907e-05,3.928610718782795e-69
61.800000000000004,9.998936189895872,9.999886362280714,10.000000000000002,9.7764879694842,7.729585870646362,5.230372835208547,2.015254858515317,0.021644889864512573,2.8360124480129207e-05,6.598598774205481e-69
61.900000000000006,9.998936189895872,9.999886518630042,10.000000000000002,9.781582379223423,7.756085190980888,5.285772737518676,2.0349751820512694,0.022763962541047036,3.0553287985379844e-05,1.1073545841320677e-68
62.0,9.998936189895872,9.99988665771829,10.000000000000002,9.786599895975774,7.78238186313509,5.341570212298998,2.0548489774675973,0.023928249513025742,3.2905486534434754e-05,1.856709509168676e-68
62.1,9.998936189895872,9.999886781368055,10.000000000000002,9.791541001172234,7.808474420802465,5.397743425614596,2.0748785784833292,0.025138900662079074,3.542739956383064e-05,3.110451904695155e-68
62.2,9.998936189895872,9.999886891219184,10.000000000000002,9.796406166549396,7.834361476351271,5.45426955188701,2.0950663535828467,0.02639706582560498,3.8130358162415656e-05,5.206253386680491e-68
62.300000000000004,9.998936189895872,9.999886988746011,10.000000000000002,9.80119585519037,7.860041721470065,5.511124829901175,2.115414705112172,0.027703893853975065,4.102638006697964e-05,8.706616211360534e-68
62.400000000000006,9.998936189895872,9.999887075273076,10.000000000000002,9.805910522559843,7.885513927734585,5.5682846217162165,2.135926068286574,0.02906053170646577,4.412820620855672e-05,1.4547748927674281e-67
62.5,9.998936189895872,9.999887151989453,10.000000000000002,9.8105506175308,7.910776947095185,5.625723474256402,2.1566029101074293,0.030468123592011776,4.7449338856476684e-05,2.4286475657251103e-67
62.6,9.998936189895872,9.999887219961822,10.000000000000002,9.81511658340046,7.935829712284205,5.683415183349568,2.177447728186463,0.031927810160837594,5.100408140724956e-05,4.0509371613697534e-67
62.7,9.998936189895872,9.999887280146355,10.000000000000002,9.819608858893012,7.9606712371427415,5.741332859972299,2.198463049475656,0.03344072775294535,5.480757986526076e-05,6.751011285689675e-67
62.800000000000004,9.998936189895872,9.999887333399531,10.000000000000002,9.824027879146856,7.98530061686642,5.7994489984540785,2.2196514289012965,0.035008007709321415,5.8875866062024594e-05,1.1240988061909436e-66
62.900000000000006,9.998936189895872,9.999887380487962,10.000000000000002,9.82837407668407,8.009717028169874,5.857735546386591,2.2410154479008573,0.03663077575157153,6.322590266038399e-05,1.870089843096826e-66
63.0,9.998936189895872,9.999887422097316,10.000000000000002,9.83264788235993,8.03391972936977,5.916163975979261,2.262557712861565,0.03831015143550286,6.78756299895449e-05,3.108442197949528e-66
63.1,9.998936189895872,9.999887458840412,10.000000000000002,9.83684972629038,8.057908060386339,5.974705356598056,2.284280853459757,0.04004724768394258,7.284401475618893e-05,5.162326485606911e-66
63.2,9.998936189895872,9.999887491264552,10.000000000000002,9.840980038755443,8.081681442663452,6.03333042822149,2.3061875209003273,0.041843170403816195,7.815110067610476e-05,8.565850562865927e-66
63.300000000000004,9.998936189895872,9.999887519858174,10.000000000000002,9.845039251076658,8.105239379007493,6.09200967554565,2.3282803860557895,0.04369901819220526,8.381806106981482e-05,1.4200965799445901e-65
63.400000000000006,9.998936189895872,9.99988754505685,10.000000000000002,9.84902779646669,8.128581453345275,6.150713402468995,2.3505621375047148,0.045615882135765014,8.986725346453506e-05,2.352272540836514e-65
63.5,9.998936189895872,9.999887567248736,10.000000000000002,9.852946110849418,8.151707330401486,6.209411806687488,2.373035479469538,0.047594845707508215,9.632227624348608e-05,3.892958492987654e-65
63.6,9.998936189895872,9.999887586779467,10.000000000000002,9.856794633648855,8.174616755296187,6.268075054131512,2.3957031296539655,0.049636984764553894,0.0001032080273820651,6.4371598263419534e-65
63.7,9.998936189895872,9.999887603956598,10.000000000000002,9.860573808545382,8.197309553063036,6.326673352977781,2.4185678169804548,0.05174336765000024,0.00011055076530868008,1.0634845951932427e-64
63.800000000000004,9.998936189895872,9.999887619053592,10.000000000000002,9.864284084197894,8.219785628089033,6.3851770269722365,2.441632279228496,0.05391505540161218,0.0001183781719261328,1.7554582881405245e-64
63.900000000000006,9.998936189895872,9.999887632313428,10.000000000000002,9.867925914930552,8.242044963476678,6.443556587803619,2.464899260574659,0.056153102069516944,0.00012671941782730654,2.89515775643206e-64
64.0,9.998936189895872,9.999887643951833,10.000000000000002,9.871499761382958,8.264087620329569,6.501782806272034,2.4883715090356366,0.05845855514457952,0.00013560522973655952,4.770636948699323e-64
64.10000000000001,9.998936189895872,9.999887654160206,10.000000000000002,9.87500609112269,8.285913736962561,6.559826782002398,2.512051773815754,0.06083245609858498,0.00014506796020563812,7.854217522234778e-64
64.2,9.998936189895872,9.999887663108233,10.000000000000002,9.878445379219237,8.307523528037734,6.617660011459131,2.5359428025606787,0.06327584103679074,0.0001551416595900957,1.2919684650877886e-63
64.3,9.998936189895872,9.999887670946238,10.000000000000002,9.881818108778496,8.32891728362751,6.675254454025831,2.5600473385193103,0.06578974146283044,0.000165862150329128,2.1233585771303013e-63
64.4,9.998936189895872,9.999887677807303,10.000000000000002,9.885124771437148,8.350095368206384,6.7325825959219,2.5843681176160924,0.06837518515535683,0.00017726710354840178,3.4867211425617695e-63
64.5,9.998936189895872,9.999887683809153,10.000000000000002,9.888365867816265,8.371058219572824,6.78961751173725,2.608907865436224,0.0710331971552054,0.00018939611800186011,5.72049413302714e-63
64.60000000000001,9.998936189895872,9.999887689055852,10.000000000000002,9.891541907933725,8.391806347703,6.846332923376133,2.6336692941265176,0.07376480086124919,0.00020229080136462143,9.377181818135993e-63
64.7,9.998936189895872,9.999887693639327,10.000000000000002,9.894653411575046,8.41234033353811,6.902703256211972,2.6586550992148794,0.0765710192324991,0.00021599485388494542,1.535796240513584e-62
64.8,9.998936189895872,9.999887697640718,10.000000000000002,9.897700908622427,8.432660827707146,6.958703692266608,2.68386795635164,0.07945287609338879,0.00023055415439881608,2.513143819557385e-62
64.9,9.998936189895872,9.999887701131595,10.000000000000002,9.900684939341845,8.452768549187061,7.01431022023977,2.709310517976198,0.08241139753857124,0.00024601684870597653,4.108881084782815e-62
65.0,9.998936189895872,9.999887704175041,10.000000000000002,9.90360605462823,8.472664283902363,7.069499682227639,2.734985409912676,0.08544761343294927,0.00026243344030124226,6.712005411384965e-62
65.10000000000001,9.998936189895872,9.999887706826618,10.000000000000002,9.90646481620883,8.492348883266265,7.124249816983191,2.7608952278985117,0.08856255900206847,0.00027985688344961683,1.0954776645381417e-61
65.2,9.998936189895872,9.999887709135226,10.000000000000002,9.909261796804957,8.5118232626656,7.178539299585428,2.7870425340501326,0.09175727650742065,0.0002983426785881231,1.786394071204335e-61
65.3,9.998936189895872,9.999887711143872,10.000000000000002,9.911997580252493,8.531088399891768,7.2323477773997205,2.8134298532700717,0.0950328170006441,0.000317948970031355,2.910539721520441e-61
65.4,9.998936189895872,9.999887712890354,10.000000000000002,9.914672761581551,8.550145333520097,7.285655902227089,2.840059669600097,0.09839024215006538,0.0003387366459515324,4.737970164633595e-61
65.5,9.998936189895872,9.999887714407867,10.000000000000002,9.917287947055867,8.568995161240014,7.338445358556433,2.8669344225251163,0.10183062613251008,0.000360769440597315,7.70608242463258e-61
65.60000000000001,9.998936189895872,9.99988771572554,10.000000000000002,9.919843754172545,8.587639038138546,7.390698887850319,2.8940565032328194,0.10535505758282003,0.00038411403870879774,1.2522686956517541e-60
65.7,9.998936189895872,9.99988771686892,10.000000000000002,9.922340811622913,8.60607817493969,7.442400308811956,2.9214282508341842,0.10896464159305427,0.0004088401820789566,2.0332180329985334e-60
65.8,9.998936189895872,9.999887717860393,10.000000000000002,9.92477975921531,8.624313836202273,7.493534533598312,2.9490519485501663,0.11266050175292379,0.0004350207782043706,3.2983211883483174e-60
65.9,9.998936189895872,9.99988771871956,10.000000000000002,9.927161247760736,8.64234733847896,7.544087579961925,2.9769298198700263,0.11644378222261775,0.0004627320109602791,5.345945269067251e-60
66.0,9.998936189895872,9.999887719463576,10.000000000000002,9.92948593892237,8.660180048439116,7.5940465793217085,3.00506402468692,0.12031564982882402,0.0004920534532269772,8.657223948743777e-60
66.10000000000001,9.998936189895872,9.99988772010744,10.000000000000002,9.931754505030046,8.6778133809583,7.6433997807809195,3.0334566554164977,0.12427729617443166,0.0005230681813861968,1.4007330806112644e-59
66.2,9.998936189895872,9.999887720664258,10.000000000000002,9.933967628860843,8.695248797177149,7.692136551128317,3.0621097331043936,0.12832993975212825,0.0005558628915974679,2.2644081876106964e-59
66.3,9.998936189895872,9.999887721145473,10.000000000000002,9.936126003387038,8.712487802532516,7.740247370876312,3.0910252035285968,0.13247482805187372,0.0005905280177555297,3.657435320052751e-59
66.4,9.998936189895872,9.999887721561072,10.000000000000002,9.938230331492713,8.729531944763696,7.787723826407529,3.1202049333027926,0.13671323965204393,0.0006271578510206452,5.9022990285458895e-59
66.5,9.998936189895872,9.999887721919757,10.000000000000002,9.94028132566037,8.746382811896618,7.834558598318531,3.149650705986857,0.14104648628389457,0.0006658506608042054,9.516744000311519e-59
66.60000000000001,9.998936189895872,9.999887722229115,10.000000000000002,9.942279707628991,8.763042030208911,7.880745446066431,3.179364218210753,0.14547591485889783,0.0007067088170822817,1.5331272372517072e-58
66.7,9.998936189895872,9.99988772249575,10.000000000000002,9.944226208024984,8.779511262178758,7.9262791890406215,3.2093470758181475,0.15000290944845274,0.0007498389138998075,2.4676903027538606e-58
66.8,9.998936189895872,9.999887722725406,10.000000000000002,9.946121565967552,8.795792204420437,7.971155684197815,3.2396007900360995,0.15462889320546375,0.0007953518939178803,3.968494306205608e-58
66.9,9.998936189895872,9.999887722923079,10.000000000000002,9.947966528650003,8.811886585609496,8.015371800413861,3.270126773677222,0.1593553302173223,0.0008433631738462616,6.376517115550384e-58
67.0,9.998936189895872,9.999887723093108,10.000000000000002,9.949761850898625,8.827796164400482,8.058925389720356,3.300926337380722,0.164183727279911,0.0008939927705925414,1.0236794104164575e-57
67.10000000000001,9.998936189895872,9.999887723239262,10.000000000000002,9.951508294710704,8.84352272734011,8.101815255607741,3.3320006858987323,0.16911563558238102,0.0009473654279486625,1.6419770642117663e-57
67.2,9.998936189895872,9.999887723364807,10.000000000000002,9.95320662877333,8.859068086778823,8.144041118589353,3.363350914434346,0.17415265229262553,0.0010036107436245485,2.631436494821343e-57
67.3,9.998936189895872,9.999887723472577,10.000000000000002,9.954857627964657,8.874434078783587,8.185603579232597,3.394978005037724,0.17929642203359142,0.0010628632964275189,4.2134844838764306e-57
67.4,9.998936189895872,9.999887723565026,10.000000000000002,9.956462072839258,8.889622561054816,8.22650407887404,3.426882823066624,0.18454863824082793,0.0011252627733749807,6.740818166341081e-57
67.5,9.998936189895872,9.999887723644278,10.000000000000002,9.958020749099278,8.904635410850252,8.266744858244694,3.459066113717635,0.18991104439197068,0.0011909540965166236,1.0774733636024826e-56
67.60000000000001,9.998936189895872,9.999887723712172,10.000000000000002,9.95953444705301,8.919474522918614,8.30632891423988,3.491528498634335,0.19538543509919704,0.0012600875492310185,1.7207714822798646e-56
67.7,9.998936189895872,9.999887723770296,10.000000000000002,9.961003961062621,8.934141807445783,8.345259955075031,3.5242704725985163,0.2009736570560625,0.001332818901750155,2.7457601254618317e-56
67.8,9.998936189895872,9.999887723820024,10.000000000000002,9.962430088982643,8.948639188016266,8.38354235407423,3.557292400310515,0.20667760983053773,0.0014093095356541056,4.377485676371883e-56
67.9,9.998936189895872,9.999887723862537,10.000000000000002,9.963813631590899,8.962968599592607,8.421181102342445,3.5905945132645805,0.21249924649650836,0.001489726567066671,6.972838867945376e-56
68.0,9.998936189895872,9.99988772389886,10.000000000000002,9.965155392013484,8.977131986515412,8.458181760575041,3.6241769067250997,0.21844057409647244,0.001574242968271599,1.1097299080204365e-55
68.10000000000001,9.998936189895872,9.999887723929872,10.000000000000002,9.96645617514542,8.991131300526538,8.49455041025939,3.6580395368093477,0.22450365392867463,0.0016630376874578181,1.7646059022436235e-55
68.2,9.998936189895872,9.999887723956332,10.000000000000002,9.967716787068552,9.004968498818002,8.530293604523068,3.6921822176822934,0.23069060165244476,0.00175629576629109,2.803502512439371e-55
68.3,9.998936189895872,9.999887723978894,10.000000000000002,9.96893803446823,9.018645542109043,8.56541831888142,3.7266046188688304,0.23700358720606327,0.0018542084549986433,4.450173743917422e-55
68.4,9.998936189895872,9.999887723998118,10.000000000000002,9.970120724050322,9.032164392753769,8.59993190213394,3.761306262688625,0.24344483453205354,0.0019569733246427063,7.057904697205636e-55
68.5,9.998936189895872,9.999887724014487,10.000000000000002,9.971265661959988,9.045527012881685,8.633842027654318,3.796286521818591,0.2500166211053989,0.0020647943762484747,1.1184006940278738e-54
68.60000000000001,9.998936189895872,9.999887724028415,10.000000000000002,9.972373653203695,9.058735362573376,8.667156645312767,3.8315446169878107,0.2567212772607989,0.0021778821464419717,1.7706873780737387e-54
68.7,9.998936189895872,9.99988772404026,10.000000000000002,9.973445501075817,9.07179139807352,8.699883934261809,3.8670796148095095,0.2635611853157126,0.0022964538092434825,2.8009747310981624e-54
68.8,9.998936189895872,9.999887724050325,10.000000000000002,9.974482006591192,9.08469707004331,8.732032256807761,3.9028904257544776,0.27053877848658453,0.002420733273652911,4.426896171624917e-54
68.9,9.998936189895872,9.999887724058873,10.000000000000002,9.975483967924909,9.097454321854325,8.763610113580125,3.9389758022701113,0.2776565395963094,0.0025509512766544455,6.990565957393927e-54
69.0,9.998936189895872,9.999887724066125,10.000000000000002,9.97645217986056,9.11006508792576,8.794626100199668,3.975334337049006,0.28491699957166416,0.002687345471259452,1.102930650436259e-53
69.10000000000001,9.998936189895872,9.999887724072277,10.000000000000002,9.977387433248147,9.122531292106846,8.825088865633582,4.011964461450798,0.292322735730115,0.0028301605091985925,1.7386291277876339e-53
69.2,9.998936189895872,9.99988772407749,10.000000000000002,9.978290514472732,9.134854846106236,8.855007072412615,4.048864444080697,0.29987636985609806,0.0029796481178667646,2.738347652794794e-53
69.3,9.998936189895872,9.999887724081905,10.000000000000002,9.979162204934937,9.147037647969965,8.884389358870667,4.086032389527892,0.3075805660675632,0.003136067171117718,4.309164914054285e-53
69.4,9.998936189895872,9.99988772408564,10.000000000000002,9.980003280544246,9.159081580609577,8.913244303552073,4.12346623726677,0.3154380284742731,0.003299683753499088,6.7751755852528905e-53
69.5,9.998936189895872,9.9998877240888,10.000000000000002,9.980814511226072,9.170988510381854,8.941580391915897,4.161163760723583,0.32345149863004774,0.0034707712175132297,1.0643167917277084e-52
69.60000000000001,9.998936189895872,9.999887724091472,10.000000000000002,9.981596660443453,9.182760285721509,8.969405985449969,4.19912256651096,0.33162375278184975,0.003649610233484599,1.6704912435722e-52
69.7,9.998936189895872,9.999887724093728,10.000000000000002,9.982350484734182,9.194398735828099,8.99672929329041,4.237340093832367,0.3399575989193088,0.00383648883161062,2.6196328867883776e-52
69.8,9.998936189895872,9.999887724095633,10.000000000000002,9.98307673326411,9.205905669408304,9.02355834642499,4.275813614058337,0.3484558736289859,0.004031702435770038,4.104493915746201e-52
69.9,9.998936189895872,9.999887724097238,10.000000000000002,9.983776147397299,9.217282873474627,9.049900974541076,4.314540230476005,0.3571214387583762,0.004235553888660712,6.4254235602200465e-52
70.0,9.998936189895872,9.999887724098592,10.000000000000002,9.984449460283642,9.22853211220144,9.075764785561264,4.35351687821322,0.36595717789534815,0.004448353467837705,1.0050018944141045e-51
70.10000000000001,9.998936189895872,9.999887724099732,10.000000000000002,9.985097396464479,9.239655125839235,9.101157147892058,4.3927403243381775,0.3749659926694047,0.004670418892222457,1.570561634421934e-51
70.2,9.998936189895872,9.999887724100692,10.000000000000002,9.985720671496704,9.250653629687779,9.12608517539355,4.432207168135272,0.38415079888183845,0.004902075318654787,2.452257572680862e-51
70.3,9.998936189895872,9.9998877241015,10.000000000000002,9.986319991595765,9.261529313128827,9.150555715060722,4.471913841557551,0.39351452247252894,0.005143655328061512,3.8256055745118116e-51
70.4,9.998936189895872,9.999887724102178,10.000000000000002,9.986896053297913,9.272283838718872,9.174575337390273,4.511856609855882,0.40306009533179854,0.005395498900818676,5.96289713470341e-51
70.5,9.998936189895872,9.999887724102749,10.000000000000002,9.987449543141986,9.28291884134237,9.198150329390492,4.552031572384647,0.4127904509663994,0.0056579533808887176,9.286188030288435e-51
70.60000000000001,9.998936189895872,9.999887724103228,10.000000000000002,9.987981137370957,9.293435927425724,9.221286690176049,4.592434663583504,0.4227085200293506,0.005931373428319541,1.444909579018669e-50
70.7,9.998936189895872,9.99988772410363,10.000000000000002,9.9884915016534,9.303836674212215,9.243990129074636,4.633061654134473,0.4328172257239745,0.006216120959699206,2.246295670665157e-50
70.8,9.998936189895872,9.999887724103967,10.000000000000002,9.988981290824997,9.314122629097998,9.26626606615824,4.673908152293331,0.4431194790930976,0.0065125650761681565,3.489122635604859e-50
70.9,9.998936189895872,9.99988772410425,10.000000000000002,9.989451148650124,9.324295309029107,9.288119635098667,4.714969605394003,0.45361817420498,0.006821081978600305,5.414877355078797e-50
71.0,9.998936189895872,9.999887724104486,10.000000000000002,9.989901707603503,9.334356199959393,9.309555688234683,4.756241301524427,0.46431618324811647,0.007142054869575078,8.396225659794215e-50
71.10000000000001,9.998936189895872,9.999887724104683,10.000000000000002,9.990333588671879,9.344306756369129,9.330578803727018,4.7977183713720235,0.4752163515476096,0.007475873841774759,1.3007764918794273e-49
71.2,9.998936189895872,9.999887724104848,10.000000000000002,9.990747401175591,9.354148400844007,9.351193294667477,4.839395790236733,0.48632149251635026,0.007822935752454964,2.013466314117684e-49
71.3,9.998936189895872,9.999887724104987,10.000000000000002,9.991143742609886,9.363882523714073,9.371403219999527,4.881268380209259,0.4976343825547484,0.008183644083651166,3.113932396842809e-49
71.4,9.998936189895872,9.999887724105102,10.000000000000002,9.991523198505762,9.373510482752094,9.391212397100164,4.923330812511969,0.5091577559132372,0.008558408787800578,4.811684318371874e-49
71.5,9.998936189895872,9.999887724105198,10.000000000000002,9.991886342310094,9.383033602930754,9.41062441586642,4.965577609999624,0.5208942995322223,0.008947646118476614,7.42862132661614e-49
71.60000000000001,9.998936189895872,9.999887724105278,10.000000000000002,9.992233735284735,9.392453176237963,9.429642654144844,5.008003149816919,0.5328466478745633,0.009351778445952549,1.1458887988630217e-48
71.7,9.998936189895872,9.999887724105346,10.000000000000002,9.992565926424264,9.401770461549495,9.4482702943384,5.05060166620957,0.5450173777660517,0.009771234057331777,1.766037410485819e-48
71.8,9.998936189895872,9.9998877241054,10.000000000000002,9.992883452392007,9.410986684558061,9.466510341022705,5.093367253485474,0.5574090032596931,0.010206446941004433,2.719446428361387e-48
71.9,9.998936189895872,9.999887724105447,10.000000000000002,9.993186837473916,9.420103037757869,9.48436563940221,5.136293869122298,0.5700239705398913,0.010657856555213903,4.183929064411531e-48
72.0,9.998936189895872,9.999887724105486,10.000000000000002,9.993476593549863,9.429120680483603,9.501838894436878,5.179375337017607,0.5828646528828916,0.011125907580541943,6.431485964933057e-48
72.10000000000001,9.998936189895872,9.999887724105518,10.000000000000002,9.9937532200819,9.43804073900271,9.518932690471056,5.222605350877515,0.595933345690039,0.011611049656147935,9.877830300826271e-48
72.2,9.998936189895872,9.999887724105545,10.000000000000002,9.994017204118942,9.446864306659787,9.535649511198542,5.26597747773963,0.6092322616105603,0.012113737099625769,1.5157760091400607e-47
72.3,9.998936189895872,9.999887724105566,10.000000000000002,9.994269020317397,9.455592444071785,9.55199175980129,5.309485161625917,0.6227635257706801,0.012634428610371552,2.323976560890805e-47
72.4,9.998936189895872,9.999887724105584,10.000000000000002,9.994509130977157,9.464226179372698,9.567961779103637,5.353121727320951,0.6365291711259177,0.013173586956386082,3.560014092229184e-47
72.5,9.998936189895872,9.9998877241056,10.000000000000002,9.994737986092412,9.47276650850632,9.583561871589463,5.3968803842709,0.6505311339533987,0.01373167864446844,5.448725917976548e-47
72.60000000000001,9.998936189895872,9.999887724105612,10.000000000000002,9.99495602341669,9.4812143955656,9.59879431913604,5.440754230598413,0.6647712495009305,0.014309173573790527,8.332234665618949e-47
72.7,9.998936189895872,9.999887724105623,10.000000000000002,9.995163668541517,9.489570773177054,9.613661402325597,5.484736257228515,0.6792512478094473,0.014906544672877269,1.2730671758282902e-46
72.8,9.998936189895872,9.999887724105632,10.000000000000002,9.995361334988113,9.49783654292867,9.628165419203617,5.528819352120459,0.6939727497252204,0.015524267520053248,1.94341011725128e-46
72.9,9.998936189895872,9.999887724105639,10.000000000000002,9.995549424311474,9.506012575839652,9.642308703361566,5.572996304600424,0.7089372631179431,0.016162819947453777,2.9641550824027897e-46
73.0,9.998936189895872,9.999887724105644,10.000000000000002,9.995728326216224,9.514099712870312,9.656093641231037,5.6172598097898145,0.7241461793204567,0.016822681628736697,4.517110571771619e-46
73.10000000000001,9.998936189895872,9.99988772410565,10.000000000000002,9.995898418683609,9.52209876547041,9.669522688486028,5.661602473123894,0.7396007698054511,0.017504333650670664,6.8777101876515525e-46
73.2,9.998936189895872,9.999887724105653,10.000000000000002,9.996060068108983,9.53001051616415,9.682598385460322,5.706016814955369,0.7553021831139877,0.018208258068815885,1.046285930722901e-45
73.3,9.998936189895872,9.999887724105657,10.000000000000002,9.996213629449153,9.537835719170038,9.695323371497349,5.750495275237513,0.7712514420501145,0.01893493744755466,1.59030445857008e-45
73.4,9.998936189895872,9.99988772410566,10.000000000000002,9.996359446378946,9.545575101053776,9.707700398160704,5.79503021828136,0.7874494411552075,0.019684854384770956,2.4150913274788003e-45
73.5,9.998936189895872,9.999887724105662,10.000000000000002,9.99649785145636,9.553229361412317,9.719732341244294,5.8396139375814755,0.8038969444749509,0.02045849102152117,3.6644621870463837e-45
73.60000000000001,9.998936189895872,9.999887724105664,10.000000000000002,9.996629166295664,9.560799173587208,9.731422211532042,5.884238660704763,0.8205945836310834,0.021256328537081523,5.5553362272839095e-45
73.7,9.998936189895872,9.999887724105665,10.000000000000002,9.996753701747831,9.568285185405314,9.742773164267879,5.928896554236771,0.8375428562091785,0.022078846629801543,8.414607930022079e-45
73.8,9.998936189895872,9.999887724105667,10.000000000000002,9.996871758087671,9.575688019944996,9.753788507307535,5.973579728779945,0.8547421244727926,0.022926522984237415,1.2734469786120446e-44
73.9,9.998936189895872,9.999887724105669,10.000000000000002,9.996983625207072,9.583008276325826,9.764471707934158,6.018280243998275,0.8721926144133244,0.023799832725083743,1.9255345214113883e-44
74.0,9.998936189895872,9.999887724105669,10.000000000000002,9.997089582813734,9.590246530519885,9.77482639833005,6.062990113702797,0.8898944151438605,0.024699247858467107,2.909010071046431e-44
74.10000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.99718990063483,9.597403336182717,9.78485637970673,6.107701310972432,0.9078474786441652,0.02562523670120995,4.3909918231635807e-44
74.2,9.998936189895872,9.999887724105669,10.000000000000002,9.99728483862499,9.604479225501986,9.794565625105017,6.152405773304667,0.9260516198627877,0.026578263298718218,6.622218926138142e-44
74.3,9.998936189895872,9.999887724105669,10.000000000000002,9.99737464717809,9.611474710061897,9.803958280885915,6.197095407790614,0.9445065171810283,0.0275587868321912,9.978561915867581e-44
74.4,9.998936189895872,9.999887724105669,10.000000000000002,9.997459567342254,9.618390281721457,9.813038666941539,6.241762096309043,0.9632117132422202,0.0285672610158965,1.5022973792216884e-43
74.5,9.998936189895872,9.999887724105669,10.000000000000002,9.997539831037587,9.625226413504658,9.821811275663345,6.286397700734021,0.9821666161484621,0.029604133485297404,2.259786491654783e-43
74.60000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.997615661276091,9.631983560500666,9.830280769712225,6.330994068150835,1.0013705010255685,0.03066984517686366,3.396272017163591e-43
74.7,9.998936189895872,9.999887724105669,10.000000000000002,9.9976872723833,9.638662160772139,9.838451978641789,6.375543036074966,1.0208225119556125,0.0317648297004396,5.099893420902601e-43
74.8,9.998936189895872,9.999887724105669,10.000000000000002,9.99775487022113,9.645262636269804,9.846329894432206,6.4200364376689345,1.0405216642750177,0.03288951270508603,7.651442571531518e-43
74.9,9.998936189895872,9.999887724105669,10.000000000000002,9.997818652411508,9.65178539375146,9.853919665997351,6.464466106951908,1.0604668472347138,0.034044311239353524,1.14696231843524e-42
75.0,9.998936189895872,9.999887724105669,10.000000000000002,9.997878808560351,9.658230825703589,9.861226592732702,6.508823883997045,1.0806568270174266,0.03522963310698512,1.717823725070499e-42
75.10000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.997935520481436,9.664599311263789,9.868256117175413,6.553101620111649,1.1010902501057176,0.036445876219085516,2.5705832736748602e-42
75.2,9.998936189895872,9.999887724105669,10.000000000000002,9.997988962419813,9.670891217142307,9.875013816851302,6.5972911829952565,1.1217656469929433,0.03769342794383171,3.8433364756052315e-42
75.3,9.998936189895872,9.999887724105669,10.000000000000002,9.998039301274346,9.677106898540924,9.881505395386066,6.641384461870926,1.142681436227867,0.03897266445483618,5.741280991035195e-42
75.4,9.998936189895872,9.999887724105669,10.000000000000002,9.998086696819051,9.683246700067558,9.887736672959967,6.68537337258504,1.1638359287822397,0.04028395007930855,8.569053965508058e-42
75.5,9.998936189895872,9.999887724105669,10.000000000000002,9.998131301922864,9.689310956644942,9.893713576186485,6.729249862671078,1.1852273327292802,0.04162763664719452,1.2778522695465064e-41
75.60000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.99817326276756,9.695299994411783,9.899442127496028,6.773005916372875,1.206853758219631,0.04300406284250205,1.9039350565076147e-41
75.7,9.998936189895872,9.999887724105669,10.000000000000002,9.998212719063478,9.701214131614899,9.904928434105784,6.816633559623029,1.228713222740058,0.04441355355805359,2.8343099343637136e-41
75.8,9.998936189895872,9.999887724105669,10.000000000000002,9.99824980426282,9.707053679490802,9.910178676656198,6.860124864972193,1.250803656638903,0.045856419254930385,4.215666920802668e-41
75.9,9.998936189895872,9.999887724105669,10.000000000000002,9.998284645770237,9.712818943135339,9.91519909759339,6.903471956465113,1.2731229089011022,0.04733295532789928,6.264825797870344e-41
76.0,9.998936189895872,9.999887724105669,10.000000000000002,9.998317365150475,9.718510222359974,9.919995989375154,6.946667014459376,1.2956687531544462,0.048843441478134755,9.30198174556238e-41
76.10000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998348078332857,9.724127812533395,9.92457568257599,6.989702280382956,1.3184388938876979,0.05038814109456878,1.3799576448086482e-40
76.2,9.998936189895872,9.999887724105669,10.000000000000002,9.998376895812392,9.729672005407178,9.928944533964058,7.032570061426742,1.3414309728602059,0.05196730064521803,2.045407466905026e-40
76.3,9.998936189895872,9.999887724105669,10.000000000000002,9.998403922847357,9.735143089924296,9.9331089146199,7.075262735168342,1.3646425756817468,0.053581149079852536,3.0291287990287654e-40
76.4,9.998936189895872,9.999887724105669,10.000000000000002,9.998429259653154,9.740541353009307,9.937075198163415,7.1177727541236075,1.3880712385405327,0.055229897245381215,4.482078741422187e-40
76.5,9.998936189895872,9.999887724105669,10.000000000000002,9.998453001592305,9.745867080339142,9.940849749151917,7.160092650222381,1.4117144550565985,0.05691373731533855,6.626208228231196e-40
76.60000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998475239360463,9.751120557093449,9.944438911708154,7.202215039205129,1.4355696832371854,0.058632842234862086,9.787562513897195e-40
76.7,9.998936189895872,9.999887724105669,10.000000000000002,9.998496059168321,9.756302068683528,9.947848998432988,7.244132624937203,1.459634352510215,0.06038736518255292,1.4444679401655615e-39
76.80000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998515542919305,9.76141190145895,9.95108627965312,7.285838203637622,1.4839058708115602,0.0621774390506108,2.1299292164920604e-39
76.9,9.998936189895872,9.999887724105669,10.000000000000002,9.998533768382993,9.766450343391016,9.95415697304974,7.327324668019335,1.508381631701519,0.06400317594463115,3.137952439641642e-39
77.0,9.998936189895872,9.999887724105669,10.000000000000002,9.998550809364161,9.77141768473226,9.957067233709413,7.36858501133807,1.5330590214857172,0.06586466670444438,4.619037438546411e-39
77.10000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998566735867428,9.776314218651311,9.959823144633914,7.4096123313469855,1.5579354263155993,0.06776198044736703,6.793296406116853e-39
77.2,9.998936189895872,9.999887724105669,10.000000000000002,9.998581614257436,9.781140241842426,9.962430707741023,7.450399834154416,1.5830082392437073,0.06969516413521995,9.982369003284274e-39
77.30000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998595507414551,9.785896055109129,9.964895835383746,7.490940837982165,1.608274867209096,0.07166424216645179,1.465583835215388e-38
77.4,9.998936189895872,9.999887724105669,10.000000000000002,9.998608474886057,9.790581963921422,9.967224342410798,7.5312287768218615,1.6337327379285052,0.07366921599468429,2.1498676325192181e-38
77.5,9.998936189895872,9.999887724105669,10.000000000000002,9.99862057303283,9.795198278946108,9.969421938786752,7.571257203987031,1.6593793066692717,0.07571006377497205,3.1509158302033967e-38
77.60000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998631855171524,9.799745316549824,9.971494222785884,7.61101979555862,1.6852120628804483,0.07778674003904085,4.614088568351931e-38
77.7,9.998936189895872,9.999887724105669,10.000000000000002,9.998642371712245,9.804223399274456,9.973446674769523,7.650510353721838,1.7112285366591693,0.0798991754007374,6.750860169761565e-38
77.80000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998652170291765,9.80863285628465,9.975284651552684,7.6897228099922765,1.7374263050299823,0.08204727629288847,9.868618895116639e-38
77.9,9.998936189895872,9.999887724105669,10.000000000000002,9.998661295902293,9.812974023787222,9.977013381361884,7.728651228329345,1.7638029980156358,0.08423092473672832,1.441377506218447e-37
78.0,9.998936189895872,9.999887724105669,10.000000000000002,9.998669791015857,9.817247245422298,9.978637959382413,7.767289808135218,1.7903563044786701,0.08644997814501226,2.1034065317440336e-37
78.10000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998677695704322,9.821452872626097,9.98016334388989,7.8056328871375396,1.8170839777140984,0.08870426915988812,3.0668520809370157e-37
78.2,9.998936189895872,9.999887724105669,10.000000000000002,9.998685047755119,9.825591264965318,9.98159435295774,7.843674944154251,1.8439838407744837,0.09099360552654917,4.467726646605663e-37
78.30000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998691882782746,9.829662790443164,9.982935661729282,7.881410601739018,1.8710537915098047,0.09331777000364018,6.502861845991107e-37
78.4,9.998936189895872,9.999887724105669,10.000000000000002,9.998698234336084,9.833667825777052,9.984191800240415,7.918834628705821,1.898291807305648,0.0956765203113329,9.456853269244678e-37
78.5,9.998936189895872,9.999887724105669,10.000000000000002,9.998704134001633,9.837606756648169,9.985367151776487,7.955941942531359,1.92569594950448,0.09806958911792946,1.3740830476267003e-36
78.60000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998709611502717,9.841479977923028,9.986465951744673,7.992727611634049,1.953264367495989,0.10049668406579045,1.9948191986110712e-36
78.7,9.998936189895872,9.999887724105669,10.000000000000002,9.998714694794755,9.845287893847281,9.987492287041364,8.029186857528469,1.9809953024637974,0.102957487837321,2.8934657275357785e-36
78.80000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998719410156674,9.849030918212057,9.988450095892317,8.065315056854207,2.008887090777157,0.10545165826168057,4.1933142562736654e-36
78.9,9.998936189895872,9.999887724105669,10.000000000000002,9.998723782278562,9.852709474493144,9.989343168141955,8.101107743278169,2.0369381670176008,0.10797882846281302,6.071846203094129e-36
79.0,9.998936189895872,9.999887724105669,10.000000000000002,9.998727834345633,9.85632399596342,9.99017514596705,8.136560609269504,2.065147066631881,0.11053860704932136,8.784325454566193e-36
79.10000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998731588118618,9.859874925778918,9.990949524989032,8.171669507746383,2.093512428203914,0.11313057834663683,1.2697563569039626e-35
79.2,9.998936189895872,9.999887724105669,10.000000000000002,9.998735064010662,9.863362717039005,9.99166965575855,8.206430453594004,2.122032995339817,0.11575430267185546,1.8338200471208562e-35
79.30000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998738281160831,9.866787832821165,9.992338745585382,8.240839625053237,2.150707618161504,0.1184093166515364,2.646167910131396e-35
79.4,9.998936189895872,9.999887724105669,10.000000000000002,9.998741257504323,9.870150746190934,9.992959860686547,8.27489336497948,2.1795352544056636,0.12109513358267514,3.815069577386878e-35
79.5,9.998936189895872,9.999887724105669,10.000000000000002,9.998744009839482,9.873451940187536,9.993535928625382,8.308588181971349,2.20851497012629,0.12381124383698301,5.495559686949665e-35
79.60000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998746553891715,9.876691907785862,9.99406974101449,8.34192075136896,2.2376459400002386,0.12655711530851943,7.909441484018837e-35
79.7,9.998936189895872,9.999887724105669,10.000000000000002,9.998748904374406,9.879871151835397,9.994563956455707,8.374887916121624,2.26692744723658,0.1293321939046384,1.137376230759824e-34
79.80000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998751075046938,9.882990184976784,9.995021103690705,8.407486687524917,2.296358883091762,0.13213590408012407,1.6341312728353719e-34
79.9,9.998936189895872,9.999887724105669,10.000000000000002,9.998753078769907,9.8860495295367,9.995443584936412,8.439714245827146,2.3259397459937947,0.13496764941430242,2.3458174782232606e-34
80.0,9.998936189895872,9.999887724105669,10.000000000000002,9.998754927557636,9.889049717401797,9.995833679380121,8.471567940705368,2.355669640279839,0.13782681323082763,3.364542342174907e-34
80.10000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998756632628082,9.891991289872397,9.996193546810012,8.503045291611217,2.3855482745526846,0.14071275925975288,4.82150146721743e-34
80.2,9.998936189895872,9.999887724105669,10.000000000000002,9.998758204450235,9.894874797496776,9.996525231357678,8.534143987986857,2.415575459662651,0.14362483234140583,6.903401839463937e-34
80.30000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998759652789099,9.897700799886747,9.99683066533029,8.564861889351548,2.445751106322467,0.14656235917149946,9.875715523277005e-34
80.4,9.998936189895872,9.999887724105669,10.000000000000002,9.998760986748355,9.900469865515396,9.99711167311108,8.595197025259369,2.476075222363594,0.14952464908681934,1.4115575086565681e-33
80.5,9.998936189895872,9.999887724105669,10.000000000000002,9.998762214810794,9.90318257149775,9.997369975107942,8.625147595128762,2.5065479096433734,0.15251099489073947,2.015826690095719e-33
80.60000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998763344876615,9.905839503355228,9.997607191731136,8.654711967944673,2.5371693606131718,0.15552067371772957,2.8762884436484588e-33
80.7,9.998936189895872,9.999887724105669,10.000000000000002,9.998764384299664,9.908441254764695,9.997824847382295,8.683888681834159,2.567939854558478,0.15855294793592925,4.10049544754096e-33
80.80000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.99876533992172,9.91098842729297,9.998024374438124,8.712676443516468,2.5988597535225932,0.1616070660867767,5.840700082413586e-33
80.9,9.998936189895872,9.999887724105669,10.000000000000002,9.998766218104898,9.913481630117642,9.998207117213447,8.74107412762867,2.6299294979261996,0.1646822638605939,8.312241911046037e-33
81.0,9.998936189895872,9.999887724105669,10.000000000000002,9.99876702476225,9.915921479735044,9.998374335889492,8.769080775928039,2.661149601895676,0.16777776510694567,1.1819419858098107e-32
81.10000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998767765386669,9.918308599656244,9.99852721039453,8.796695596372524,2.692520648313544,0.17089278287850643,1.6791863179728647e-32
81.2,9.998936189895872,9.999887724105669,10.000000000000002,9.99876844507813,9.920643620091932,9.998666844225173,8.823917962080719,2.724043283604904,0.17402652050708742,2.3835615797712958e-32
81.30000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.99876906856939,9.92292717762702,9.998794268197896,8.85074741017285,2.7557182122741284,0.17717817271039768,3.38048218365958e-32
81.4,9.998936189895872,9.999887724105669,10.000000000000002,9.998769640250195,9.925159914885862,9.998910444121414,8.877183640494469,2.7875461912064496,0.18034692672803482,4.790223029583572e-32
81.5,9.998936189895872,9.999887724105669,10.000000000000002,9.99877016419007,9.92734248018889,9.999016268381757,8.903226514224551,2.819528023749391,0.1835319634851265,6.781997856646947e-32
81.60000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998770644159755,9.929475527201571,9.99911257543291,8.928876052369915,2.8516645535892655,0.18673245878197145,9.593662053061443e-32
81.7,9.998936189895872,9.999887724105669,10.000000000000002,9.998771083651375,9.93155971457646,9.99920014118696,8.954132434147906,2.883956658438198,0.18994758450795934,1.355926225487212e-31
81.80000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998771485897382,9.933595705589232,9.999279686298648,8.978995995259432,2.9164052435473202,0.19317650987798135,1.9147523259681866e-31
81.9,9.998936189895872,9.999887724105669,10.000000000000002,9.99877185388835,9.93558416776947,9.999351879340194,9.003467226054543,2.949011235061944,0.19641840268948085,2.701556623797912e-31
82.0,9.998936189895872,9.999887724105669,10.000000000000002,9.998772190389666,9.937525772527035,9.999417339863149,9.02754676959287,2.9817755732346614,0.19967243059823206,3.80838188711317e-31
82.10000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998772497957201,9.939421194774805,9.999476641344799,9.051235419601293,3.014699205512403,0.2029377624108783,5.3640384032468585e-31
82.2,9.998936189895872,9.999887724105669,10.000000000000002,9.998772778951984,9.94127111254856,9.99953031401751,9.074534118331362,3.047783079513583,0.20621356939220759,7.54863212772906e-31
82.30000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998773035553953,9.943076206624763,9.999578847580043,9.097443954319099,3.081028135911511,0.20949902658509378,1.0613769775451346e-30
82.4,9.998936189895872,9.999887724105669,10.000000000000002,9.998773269774828,9.944837160137007,9.999622693790545,9.119966160049849,3.1144353012402815,0.21279331414098557,1.4910633947610493e-30
82.5,9.998936189895872,9.999887724105669,10.000000000000002,9.998773483470158,9.946554658191824,9.99966226894157,9.14210210953103,3.1480054806394056,0.21609561865878318,2.0928958746507305e-30
82.60000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998773678350577,9.948229387484579,9.999697956217956,9.16385331577566,3.181739550553431,0.21940513452990548,2.935108958334426e-30
82.7,9.998936189895872,9.999887724105669,10.000000000000002,9.99877385599233,9.94986203591614,9.999730107938936,9.185221428199652,3.2156383514028244,0.22272106528731533,4.112689773981283e-30
82.80000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998774017847095,9.951453292210974,9.999759047686277,9.206208229936008,3.2497026802423754,0.2260426249562424,5.757750171651049e-30
82.9,9.998936189895872,9.999887724105669,10.000000000000002,9.998774165251161,9.95300384553733,9.999785072320632,9.226815635069023,3.283933283423376,0.2293690394043168,8.053874353572864e-30
83.0,9.998936189895872,9.999887724105669,10.000000000000002,9.998774299433977,9.954514385130116,9.999808453888622,9.247045685791809,3.3183308492758083,0.23269954768880644,1.125594793996297e-29
83.10000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998774421526123,9.955985599917085,9.999829441423492,9.266900549490448,3.3528960008267545,0.23603340339863418,1.5717538024864332e-29
83.2,9.998936189895872,9.999887724105669,10.000000000000002,9.998774532566744,9.957418178148894,9.999848262642386,9.286382515758195,3.3876292885712203,0.23936987598883938,2.1928665729661288e-29
83.30000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998774633510461,9.958812807033587,9.999865125543543,9.305493993343228,3.422531183311524,0.24270825210514085,3.0567869089654114e-29
83.4,9.998936189895872,9.999887724105669,10.000000000000002,9.99877472523381,9.960170172376044,9.99988021990684,9.324237507033473,3.4576020690813793,0.2460478368962557,4.2573898235140186e-29
83.5,9.998936189895872,9.999887724105669,10.000000000000002,9.998774808541222,9.961490958222884,9.999893718701282,9.342615694482149,3.4928422361707474,0.2493879553116301,5.924435729710436e-29
83.60000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998774884170587,9.962775846513305,9.9999057794031,9.360631302977685,3.5282518742674918,0.2527279533822448,8.237129908638636e-29
83.7,9.998936189895872,9.999887724105669,10.000000000000002,9.998774952798417,9.964025516736312,9.999916545228235,9.37828718616176,3.563831065731805,0.2560671994821689,1.1442744816616202e-28
83.80000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775015044643,9.96524064559477,9.999926146282945,9.395586300699211,3.599579779019313,0.25940508556855174,1.5882172615573118e-28
83.9,9.998936189895872,9.999887724105669,10.000000000000002,9.998775071477061,9.966421906676668,9.999934700636395,9.412531702903667,3.6354978622686778,0.26274102839776226,2.20249554735886e-28
84.0,9.998936189895872,9.999887724105669,10.000000000000002,9.998775122615458,9.967569970133987,9.999942315318973,9.429126545322733,3.671585037069415,0.26607447071541046,3.051726589993356e-28
84.10000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775168935435,9.968685502369505,9.99994908725012,9.445374073286633,3.707840892425534,0.2694048824180152,4.224756541639277e-28
84.2,9.998936189895872,9.999887724105669,10.000000000000002,9.99877521087194,9.969769165731888,9.99995510409937,9.461277621424223,3.744264878930464,0.27273176168411556,5.8436374354014235e-28
84.30000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775248822556,9.970821618219341,9.999960445084263,9.476840610150305,3.7808563031685667,0.27605463607266256,8.075889647140818e-28
84.4,9.998936189895872,9.999887724105669,10.000000000000002,9.998775283150513,9.971843513192121,9.999965181708669,9.492066542128198,3.8176143223583443,0.2793730635865688,1.1151237226459626e-27
84.5,9.998936189895872,9.999887724105669,10.000000000000002,9.998775314187506,9.972835499094137,9.99996937844504,9.50695899871152,3.8545379392522268,0.28268663369934294,1.5384427079641952e-27
84.60000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775342236277,9.973798219183884,9.999973093363922,9.521521636369148,3.891625997307565,0.2859949683427843,2.1206315693519543e-27
84.7,9.998936189895872,9.999887724105669,10.000000000000002,9.998775367572998,9.974732311274904,9.999976378714003,9.535758183097306,3.928877176143163,0.2892977228537709,2.9206180675870796e-27
84.80000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775390449486,9.975638407485954,9.999979281455868,9.549672434822728,3.966289987295343,0.29259458687823064,4.0189258345412294e-27
84.9,9.998936189895872,9.999887724105669,10.000000000000002,9.998775411095233,9.97651713400103,9.999981843752442,9.563268251800839,4.003862770287149,0.29588528523045127,5.52549161200284e-27
85.0,9.998936189895872,9.999887724105669,10.000000000000002,9.998775429719283,9.977369110839383,9.999984103419049,9.576549555012837,4.041593689023887,0.29916957870594973,7.590276437214691e-27
85.10000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775446511956,9.978194951635649,9.99998609433585,9.589520322565583,4.079480728527692,0.3024472648461933,1.0417656384741573e-26
85.2,9.998936189895872,9.999887724105669,10.000000000000002,9.998775461646444,9.978995263430152,9.999987846825285,9.602184586098122,4.117521692023323,0.3057181786535386,1.42859215124459e-26
85.30000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775475280269,9.979770646469477,9.999989387997047,9.614546427198643,4.155714198386758,0.30898219325483345,1.9573672443617655e-26
85.4,9.998936189895872,9.999887724105669,10.000000000000002,9.998775487556632,9.980521694017332,9.999990742062952,9.626609973835642,4.1940556799675655,0.3122392205122052,2.679552238764798e-26
85.5,9.998936189895872,9.999887724105669,10.000000000000002,9.998775498605653,9.981248992175743,9.999991930623954,9.638379396806975,4.2325433807953114,0.315489211579647,3.665034147947167e-26
85.60000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775508545503,9.98195311971658,9.999992972931441,9.649858906210467,4.271174355179519,0.3187321574040974,5.0086390866256305e-26
85.7,9.998936189895872,9.999887724105669,10.000000000000002,9.998775517483448,9.982634647923398,9.999993886124788,9.66105274793962,4.309945466711886,0.3219680891698013,6.838918016166156e-26
85.80000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775525516812,9.98329414044356,9.999994685447067,9.671965200207968,4.348853387678613,0.32519707868483194,9.32998689319229e-26
85.9,9.998936189895872,9.999887724105669,10.000000000000002,9.998775532733852,9.98393215315061,9.99999538444066,9.68260057010548,4.387894598889756,0.3284192387087502,1.2717468708649126e-25
86.0,9.998936189895872,9.999887724105669,10.000000000000002,9.99877553921456,9.984549234016804,9.999995995124424,9.692963190190381,4.427065389931562,0.3316347232204751,1.73199391118221e-25
86.10000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775545031403,9.98514592299573,9.999996528153936,9.703057415119646,4.466361859846718,0.3348437276255396,2.3567749566484252e-25
86.2,9.998936189895872,9.999887724105669,10.000000000000002,9.998775550250006,9.985722751914933,9.999996992966274,9.712887618321346,4.505779918246349,0.33804648890200967,3.204173103742283e-25
86.30000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775554929754,9.986280244378394,9.99999739791064,9.722458188711915,4.545315286856499,0.3412432856844474,4.352511833322908e-25
86.4,9.998936189895872,9.999887724105669,10.000000000000002,9.998775559124372,9.986818915678784,9.999997750366068,9.73177352746133,4.584963501500662,0.34443443828540676,5.907314822197794e-25
86.5,9.998936189895872,9.999887724105669,10.000000000000002,9.998775562882434,9.98733927271932,9.999998056847376,9.740838044809065,4.624719914518694,0.34762030865405835,8.010626281400872e-25
86.60000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775566247836,9.987841813945076,9.999998323100394,9.749656156933582,4.664579697621245,0.3508013002716488,1.0853481158820313e-24
86.7,9.998936189895872,9.999887724105669,10.000000000000002,9.998775569260227,9.988327029283608,9.999998554187474,9.758232282878032,4.704537845177526,0.35397785798361187,1.4692574652021717e-24
86.80000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775571955402,9.988795400094682,9.99999875456416,9.766570841534666,4.74458917793298,0.35715046776826026,1.9872525008315755e-24
86.9,9.998936189895872,9.999887724105669,10.000000000000002,9.998775574365665,9.989247399128951,9.999998928147857,9.77467624869041,4.784728347152061,0.3603196564421,2.6855579517117675e-24
87.0,9.998936189895872,9.999887724105669,10.000000000000002,9.998775576520147,9.989683490495374,9.99999907837926,9.782552914135882,4.824949839180055,0.3634859913019241,3.626121637706058e-24
87.10000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775578445112,9.990104129637169,9.999999208277234,9.79020523884002,4.865247980416484,0.36665007970395563,4.8918891298904044e-24
87.2,9.998936189895872,9.999887724105669,10.000000000000002,9.998775580164223,9.990509763316108,9.999999320487795,9.797637612192373,4.905616942691342,0.3698125685804267,6.593822835179757e-24
87.30000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.99877558169879,9.990900829604907,9.999999417327759,9.80485440931497,4.946050749034075,0.3729741438940941,8.88023397053096e-24
87.4,9.998936189895872,9.999887724105669,10.000000000000002,9.998775583068,9.99127775788751,9.999999500823604,9.811859988445548,4.986543279823893,0.3761355300313092,1.194917833444437e-23
87.5,9.998936189895872,9.999887724105669,10.000000000000002,9.998775584289108,9.99164096886703,9.999999572746026,9.818658688393798,5.0270882793087255,0.37929748913437356,1.6064906859508857e-23
87.60000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775585377636,9.991990874581102,9.999999634640629,9.82525482607215,5.06767936247886,0.3824608203740298,2.1579677548931095e-23
87.7,9.998936189895872,9.999887724105669,10.000000000000002,9.998775586347534,9.992327878424424,9.999999687855144,9.83165269410247,5.108310022280086,0.3856263591630483,2.8962649943061815e-23
87.80000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775587211336,9.992652375178217,9.999999733563559,9.837856558499942,5.148973637149952,0.3887949763119891,3.883812722236974e-23
87.9,9.998936189895872,9.999887724105669,10.000000000000002,9.998775587980294,9.992964751046385,9.999999772787458,9.843870656435238,5.189663478859662,0.3919675771283281,5.2036124162719904e-23
88.0,9.998936189895872,9.999887724105669,10.000000000000002,9.99877558866451,9.993265383698098,9.999999806414895,9.849699194075967,5.230372720642979,0.3951451004602524,6.965917313543694e-23
88.10000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775589273041,9.993554642316568,9.99999983521705,9.855346344508241,5.271094445592571,0.3983285176865397,9.317050244426823e-23
88.2,9.998936189895872,9.999887724105669,10.000000000000002,9.998775589814013,9.993832887653744,9.999999859862928,9.86081624573909,5.311821655303189,0.4015188316540471,1.2451031889034758e-22
88.30000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775590294704,9.99410047209068,9.999999880932299,9.866112998780292,5.352547278740277,0.4047170755644447,1.6624901296052764e-22
88.4,9.998936189895872,9.999887724105669,10.000000000000002,9.998775590721637,9.994357739703332,9.999999898927081,9.871240665814083,5.393264181311741,0.407924311811935,2.2178882749047413e-22
88.5,9.998936189895872,9.999887724105669,10.000000000000002,9.99877559110065,9.994605026333497,9.999999914281355,9.876203268441065,5.433965174119925,0.41114163077380694,2.9562907954260434e-22
88.60000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775591436965,9.994842659664673,9.999999927370144,9.881004786010493,5.474643023370198,0.41437014955577406,3.9371464706416435e-22
88.7,9.998936189895872,9.999887724105669,10.000000000000002,9.998775591735258,9.995070959302572,9.999999938517117,9.88564915403303,5.5152904599120065,0.41761101069415046,5.238934453461355e-22
88.80000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775591999705,9.995290236860018,9.999999948001339,9.890140262675908,5.555900188887819,0.42086538081701524,6.965164350112698e-22
88.9,9.998936189895872,9.999887724105669,10.000000000000002,9.998775592234038,9.995500796046018,9.999999956063165,9.894481955340295,5.596464899465002,0.4241344492666135,9.252238543473028e-22
89.0,9.998936189895872,9.999887724105669,10.000000000000002,9.998775592441593,9.995702932758713,9.999999962909406,9.89867802732061,5.636977274625454,0.42741942668533545,1.2279745389304976e-21
89.10000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775592625345,9.995896935181998,9.999999968717821,9.902732224545346,5.677430000987612,0.4307215435677065,1.628392262365728e-21
89.2,9.998936189895872,9.999887724105669,10.000000000000002,9.998775592787947,9.996083083885555,9.999999973641048,9.90664824239888,5.717815778635443,0.4340420487809075,2.1575251379653622e-21
89.30000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.99877559293177,9.996261651928055,9.999999977810015,9.910429724623654,5.7581273309290255,0.43738220805643163,2.856142720278923e-21
89.4,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593058923,9.996432904963308,9.999999981336918,9.914080262301967,5.798357414271482,0.44074330245556165,3.777732409649058e-21
89.5,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593171287,9.99659710134912,9.999999984317801,9.917603392916552,5.838498827807256,0.4441266268114328,4.992404493844322e-21
89.60000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593270535,9.996754492258633,9.999999986834796,9.921002599488986,5.878544423027047,0.4475334881505165,6.59197673574933e-21
89.7,9.998936189895872,9.999887724105669,10.000000000000002,9.99877559335816,9.99690532179392,9.999999988958068,9.92428130979491,5.91848711325513,0.4509652040964327,8.696588774955389e-21
89.80000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593435486,9.997049827101632,9.999999990747499,9.92744289565493,5.95831988299531,0.45442310125906155,1.1463298792912658e-20
89.9,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593503693,9.997188238490482,9.999999992254141,9.930490672299987,5.998035797112309,0.45790851361198837,1.5097246334535847e-20
90.0,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593563828,9.997320779550334,9.999999993521474,9.933427897809906,6.037628009826112,0.4614227808613711,1.9866134102241198e-20
90.10000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593616822,9.997447667272734,9.999999994586492,9.936257772623762,6.077089773497478,0.46496724680937174,2.61189984214523e-20
90.2,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593663503,9.997569112172664,9.999999995480637,9.938983439120603,6.116414447183682,0.4685432577153398,3.4310516270688893e-20
90.30000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593704602,9.997685318411332,9.99999999623061,9.941607981269044,6.155595504944411,0.4721521606579788,4.5032453265983716e-20
90.4,9.998936189895872,9.999887724105669,10.000000000000002,9.99877559374077,9.997796483919812,9.999999996859055,9.944134424344126,6.194626543878674,0.4757953019017627,5.905431339186973e-20
90.5,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593772585,9.997902800523368,9.999999997385162,9.94656573470984,6.233501291874591,0.4794740252708999,7.737583501909631e-20
90.60000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593800557,9.998004454066278,9.999999997825176,9.948904819665595,6.272213615054937,0.4831896705341702,1.0129472366039951e-19
90.7,9.998936189895872,9.999887724105669,10.000000000000002,9.99877559382514,9.998101624536988,9.999999998192832,9.951154527354923,6.310757524902433,0.4869435718039787,1.3249396412629278e-19
90.80000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593846736,9.998194486193457,9.999999998499737,9.953317646734607,6.349127185049855,0.49073705595298434,1.7315426914578235e-19
90.9,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593865696,9.99828320768851,9.999999998755683,9.955396907602424,6.387316917721181,0.494571441051672,2.260987688225498e-19
91.0,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593882335,9.998367952195082,9.99999999896893,9.95739498068163,6.425321209811198,0.4984480348302354,2.949790148728146e-19
91.10000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593896932,9.99844887753118,9.999999999146429,9.959314477760314,6.463134718592101,0.5023681331681374,3.8451387827035237e-19
91.2,9.998936189895872,9.999887724105669,10.000000000000002,9.99877559390973,9.99852613628446,9.999999999294031,9.961157951883663,6.500752277036888,0.5063330186147015,5.007961010268971e-19
91.30000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593920946,9.998599875936263,9.999999999416655,9.962927897597233,6.53816889875049,0.5103439589440729,6.516853016937975e-19
91.4,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593930771,9.998670238985005,9.999999999518431,9.96462675123923,6.575379782500811,0.5144022057478647,8.473113555252043e-19
91.5,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593939374,9.998737363068795,9.999999999602823,9.966256891279848,6.612380316343025,0.5185089930687706,1.1007185579730897e-18
91.60000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593946904,9.998801381087173,9.999999999672731,9.96782063870565,6.649166081331674,0.5226655360783958,1.4286891909179078e-18
91.7,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593953491,9.998862421321869,9.999999999730587,9.969320257447027,6.685732854816271,0.5268730298025065,1.8527954923474573e-18
91.80000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.99877559395925,9.998920607556471,9.999999999778423,9.97075795484671,6.722076613317264,0.5311326478968534,2.4007421432206727e-18
91.9,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593964284,9.998976059194922,9.999999999817936,9.972135882167347,6.758193534980354,0.535445541476665,3.108077932807954e-18
92.0,9.998936189895872,9.999887724105669,10.000000000000002,9.99877559396868,9.999028891378751,9.999999999850543,9.973456135136173,6.794080001608258,0.5398128380028409,4.020376125261591e-18
92.10000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.99877559397252,9.999079215102968,9.999999999877424,9.974720754524759,6.82973260027009,0.544235640227807,5.196009324710506e-18
92.2,9.998936189895872,9.999887724105669,10.000000000000002,9.99877559397587,9.999127137330525,9.999999999899565,9.975931726761889,6.865148124489582,0.5487150252039138,6.70967769631543e-18
92.30000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593978793,9.9991727611053,9.999999999917783,9.977090984577613,6.900323575014373,0.5532520433571736,8.656890958572904e-18
92.4,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593981343,9.999216185663512,9.99999999993276,9.978200407676526,6.935256160169616,0.5578477176290416,1.1159656751262954e-17
92.5,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593983565,9.999257506543538,9.999999999945059,9.979261823438373,6.969943295800039,0.5625030426888463,1.4373693459821707e-17
92.60000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593985501,9.999296815694034,9.99999999995515,9.98027700764407,7.004382604805595,0.5672189842193667,1.8497567643653376e-17
92.7,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593987187,9.999334201580362,9.999999999963423,9.981247685225304,7.038571916276637,0.5719964782779441,2.3784258976554543e-17
92.80000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593988654,9.99936974928923,9.999999999970196,9.98217553103586,7.072509264235473,0.5768364307353947,3.055578415486722e-17
92.9,9.998936189895872,9.999887724105669,10.000000000000002,9.99877559398993,9.999403540631533,9.999999999975739,9.983062170642883,7.106192885991914,0.5817397167948636,3.9221671877394064e-17
93.0,9.998936189895872,9.999887724105669,10.000000000000002,9.99877559399104,9.999435654243358,9.999999999980268,9.983909181136296,7.139621220121246,0.5867071805926283,5.0302281570894067e-17
93.10000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593992004,9.999466165685103,9.999999999983967,9.984718091954667,7.1727929040737815,0.5917396348827219,6.445820870206206e-17
93.2,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593992843,9.999495147538696,9.999999999986985,9.98549038572581,7.2057067714258745,0.5968378608070996,8.252733124073593e-17
93.30000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593993571,9.999522669502893,9.999999999989443,9.986227499120496,7.238361848782952,0.6020026077529236,1.0557143988636017e-16
93.4,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593994202,9.99954879848663,9.999999999991445,9.98693082371762,7.270757352345787,0.6072345932983827,1.349348772544435e-16
93.5,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593994749,9.99957359870041,9.999999999993074,9.987601706879323,7.302892684151846,0.6125345032483014,1.7231821078492438e-16
93.60000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593995223,9.999597131745714,9.999999999994397,9.98824145263449,7.3347674280041435,0.6179029917606276,2.1987070830514438e-16
93.7,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593995635,9.999619456702439,9.999999999995472,9.988851322569188,7.366381345100609,0.6233406815647135,2.803063079253766e-16
93.80000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593995992,9.999640630214333,9.999999999996344,9.989432536722585,7.39773436937752,0.6288481642721281,3.5704891699041873e-16
93.9,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593996301,9.99966070657246,9.99999999999705,9.98998627448701,7.428826602581056,0.6344260007805582,4.544142893572835e-16
94.0,9.998936189895872,9.999887724105669,10.000000000000002,9.99877559399657,9.99967973779665,9.999999999997621,9.990513675510782,7.459658309081528,0.6400747217711698,5.778374790786458e-16
94.10000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.9987755939968,9.999697773714987,9.999999999998083,9.991015840602563,7.49022991044532,0.6457948282996095,7.34157028497557e-16
94.2,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593997001,9.999714862041287,9.999999999998456,9.991493832635975,7.520541979780002,0.6515867924806386,9.319697138111346e-16
94.30000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593997173,9.99973104845064,9.999999999998758,9.991948677453315,7.550595235868493,0.6574510582661877,1.1820729562161588e-15
94.4,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593997323,9.999746376652954,9.999999999999002,9.992381364767242,7.580390537108582,0.6633880423164313,1.4980160520343646e-15
94.5,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593997452,9.999760888464579,9.999999999999197,9.99279284905933,7.6099288752744245,0.6693981349632717,1.896786351722335e-15
94.60000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593997564,9.999774623877979,9.999999999999355,9.993184050474493,7.6392113691170325,0.6754817012654243,2.399662633686112e-15
94.7,9.998936189895872,9.999887724105669,10.000000000000002,9.99877559399766,9.999787621129503,9.999999999999481,9.993555855710282,7.668239257821054,0.6816390821540905,3.0332754277927564e-15
94.80000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593997744,9.999799916765248,9.999999999999583,9.993909118900108,7.697013894335438,0.687870595667999,3.830923253474521e-15
94.9,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593997815,9.999811545705052,9.999999999999664,9.994244662489558,7.725536738595836,0.6941765382763894,4.834205022433837e-15
95.0,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593997877,9.999822541304638,9.99999999999973,9.994563278104929,7.753809350656813,0.7005571862883082,6.095042669922011e-15
95.10000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.99877559399793,9.999832935415924,9.999999999999783,9.994865727413213,7.781833383752121,0.7070127973463801,7.678184971159965e-15
95.2,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593997976,9.999842758445524,9.999999999999826,9.995152742972818,7.809610577301454,0.7135436120030118,9.664304136138024e-15
95.30000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998015,9.999852039411492,9.99999999999986,9.995425029074308,7.837142749882203,0.7201498553767843,1.2153821961339379e-14
95.4,9.998936189895872,9.999887724105669,10.000000000000002,9.99877559399805,9.999860805998289,9.999999999999886,9.995683262570548,7.864431792184803,0.7268317388865868,1.527163302261925e-14
95.5,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998078,9.999869084610058,9.999999999999908,9.995928093695644,7.891479659970288,0.7335894620608436,1.9172929791927903e-14
95.60000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998102,9.999876900422189,9.999999999999925,9.996160146872148,7.918288367048644,0.7404232144189938,2.4050380064728584e-14
95.7,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998124,9.99988427743123,9.99999999999994,9.996380021505997,7.94485997829649,0.7473331774221843,3.01429623958436e-14
95.80000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998142,9.99989123850317,9.99999999999995,9.996588292768756,7.971196602732463,0.7543195264899517,3.774683240466756e-14
95.9,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998158,9.999897805420133,9.99999999999996,9.996785512366717,7.997300386668544,0.7613824330794805,4.722867428352258e-14
96.0,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998172,9.999903998925486,9.999999999999966,9.996972209296503,8.023173506955288,0.7685220668238449,5.90420905741143e-14
96.10000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998184,9.99990983876744,9.999999999999972,9.997148890586805,8.048818164338632,0.7757385977254675,7.374770280102611e-14
96.2,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998195,9.999915343741142,9.999999999999975,9.997316042025986,8.07423657694562,0.783032198400856,9.203778009996817e-14
96.30000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998204,9.9999205317293,9.999999999999979,9.99747412887526,8.099430973915927,0.7904030463725185,1.147663876136343e-13
96.4,9.998936189895872,9.999887724105669,10.000000000000002,9.99877559399821,9.999925419741384,9.999999999999982,9.997623596567239,8.124403589195621,0.7978513264037976,1.4298625719664928e-13
96.5,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998218,9.999930023951423,9.999999999999984,9.997764871389645,8.149156655509001,0.8053772328722187,1.7799383708985183e-13
96.60000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998223,9.999934359734448,9.999999999999986,9.997898361154018,8.173692398523805,0.8129809721767993,2.2138428329580866e-13
96.7,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998229,9.999938441701604,9.999999999999988,9.99802445584932,8.198013031224328,0.8206627651746382,2.7511852365574164e-13
96.80000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998232,9.99994228373396,9.99999999999999,9.998143528280309,8.222120748506333,0.828422849641974,3.4160496827721803e-13
96.9,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998236,9.999945899015072,9.99999999999999,9.998255934690631,8.246017722006753,0.8362614827547858,4.2379897146790287e-13
97.0,9.998936189895872,9.999887724105669,10.000000000000002,9.99877559399824,9.999949300062314,9.99999999999999,9.998362015370589,8.26970609518039,0.8441789435839028,5.253237878732455e-13
97.10000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998241,9.999952498757004,9.99999999999999,9.998462095249572,8.293187978634844,0.8521755355994879,6.506175294602692e-13
97.2,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998243,9.999955506373398,9.99999999999999,9.998556484473157,8.31646544573398,0.8602515891796765,8.051115444502451e-13
97.30000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998245,9.999958333606536,9.99999999999999,9.998645478964931,8.339540528479162,0.8684074641180688,9.954467328015498e-13
97.4,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998246,9.999960990598995,9.99999999999999,9.998729360973075,8.362415213676448,0.8766435521247093,1.2297356190757953e-12
97.5,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998248,9.999963486966598,9.99999999999999,9.998808399601803,8.385091439396817,0.8849602793151287,1.5178795622488761e-12
97.60000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.99877559399825,9.999965831823081,9.99999999999999,9.99888285132776,8.407571091735328,0.893358108681976,1.8719523401226622e-12
97.7,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999968033803766,9.99999999999999,9.998952960501489,8.429856001873937,0.9018375425437385,2.3066635586353765e-12
97.80000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999970101088268,9.99999999999999,9.99901895983411,8.451947943451485,0.9103991249650164,2.839917968453273e-12
97.9,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999972041422271,9.99999999999999,9.999081070869376,8.47384863024314,0.9190434441428132,3.49348989898079e-12
98.0,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999973862138399,9.99999999999999,9.999139504441251,8.495559714150305,0.9277711347532996,4.293835732787708e-12
98.10000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999975570176202,9.99999999999999,9.999194461117225,8.51708278350079,0.9365828802535203,5.273071746230894e-12
98.2,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999977172101318,9.99999999999999,9.99924613162754,8.538419361657745,0.9454794151325363,6.470149857430574e-12
98.30000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999978674123792,9.99999999999999,9.999294697280547,8.55957090593466,0.9544615271065322,7.932269994186304e-12
98.4,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.99998008211563,9.99999999999999,9.99934033036442,8.580538806812449,0.9635300592524618,9.716575089388216e-12
98.5,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.99998140162758,9.99999999999999,9.999383194535442,8.601324387453467,0.9726859120748671,1.1892183325374373e-11
98.60000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.99998263790517,9.99999999999999,9.999423445193115,8.621928903506126,0.9819300455005755,1.4542622409112587e-11
98.7,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999983795904061,9.99999999999999,9.99946122984234,8.6423535431926,0.9912634807960623,1.7768742631899686e-11
98.80000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999984880304702,9.99999999999999,9.99949668844293,8.662599427671074,1.0006873024023604,2.16921995582795e-11
98.9,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999985895526324,9.99999999999999,9.999529953746675,8.682667611662861,1.010202659682504,2.6459613756386174e-11
99.0,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999986845740318,9.99999999999999,9.999561151622304,8.70255908433382,1.0198107685766122,3.2247534440174434e-11
99.10000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999987734882987,9.99999999999999,9.99959040136853,8.722274770418485,1.0295129131598435,3.9268356722685986e-11
99.2,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999988566667724,9.99999999999999,9.999617816015514,8.741815531574531,1.0393104470985937,4.777736893339754e-11
99.30000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.99998934459662,9.99999999999999,9.999643502614985,8.761182167954388,1.0492047950004606,5.808113777263468e-11
99.4,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999990071971538,9.99999999999999,9.99966756251934,8.780375419980116,1.059197453653656,7.054747570129976e-11
99.5,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999990751904658,9.99999999999999,9.999690091649954,8.79939597030703,1.0692899931517164,8.561727774662039e-11
99.60000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.99999138732853,9.99999999999999,9.999711180755023,8.818244445961058,1.0794840578995497,1.0381856482452385e-10
99.7,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999991981005648,9.99999999999999,9.999730915657201,8.836921420634336,1.0897813674970345,1.25783128863267e-10
99.80000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999992535537562,9.99999999999999,9.99974937749133,8.855427417123218,1.100183717496597,1.522662427543096e-10
99.9,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.99999305337355,9.99999999999999,9.999766642932524,8.873762909892617,1.1106929800313914,1.8416997693762177e-10
100.0,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999993536818874,9.99999999999999,9.999782784414915,8.891928327750442,1.1213111043109285,2.225707559470569e-10
100.10000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999993988042615,9.99999999999999,9.99979787034131,8.909924056615804,1.1320401169812184,2.6875189443776037e-10
100.2,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999994409085144,9.99999999999999,9.999811965284062,8.927750442364712,1.1428821223467243,3.2424197530803965e-10
100.30000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999994801865201,9.99999999999999,9.999825130177415,8.945407793737099,1.1538393024516609,3.908600750399171e-10
100.4,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.99999516818664,9.99999999999999,9.9998374225016,8.962896385289211,1.1649139170184177,4.707690061939935e-10
100.5,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999995509744812,9.99999999999999,9.999848896458943,8.98021646037572,1.1761083032411312,5.665379373788723e-10
100.60000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999995828132644,9.99999999999999,9.999859603142262,8.99736823414627,1.1874248754326886,6.812159706913169e-10
100.7,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.9999961248464,9.99999999999999,9.999869590695804,9.014351896541644,1.198866124523705,8.184185098079033e-10
100.80000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.99999640129114,9.99999999999999,9.999878904468977,9.031167615275303,1.2104346174122758,9.824285433792216e-10
100.9,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999996658785912,9.99999999999999,9.999887587163146,9.047815538786601,1.2221329961635798,1.1783153035367307e-09
101.0,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.99999689856866,9.99999999999999,9.999895678971713,9.064295799152722,1.233963977058669,1.4120731442737134e-09
101.10000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999997121800883,9.99999999999999,9.999903217713753,9.080608514947057,1.2459303494920637,1.690783926088952e-09
101.2,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.99999732957204,9.99999999999999,9.999910238961416,9.09675379403258,1.2580349747180397,2.0228066993387036e-09
101.30000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999997522903735,9.99999999999999,9.99991677616136,9.112731736279581,1.2702807844457715,2.4179990579492212e-09
101.4,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.99999770275367,9.99999999999999,9.999922860750406,9.128542436198009,1.282670779283774,2.887975197291664e-09
101.5,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.99999787001939,9.99999999999999,9.999928522265668,9.144185985475556,1.2952080270343593,3.4464064660957452e-09
101.60000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999998025541815,9.99999999999999,9.999933788449354,9.159662475413594,1.3078956608391044,4.10937106457401e-09
101.7,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999998170108599,9.99999999999999,9.999938685348468,9.174971999253971,1.3207368771765964,4.8957605231924935e-09
101.80000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.99999830445729,9.99999999999999,9.999943237409596,9.190114654390676,1.3337349337140045,5.827751714101841e-09
101.9,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999998429278325,9.99999999999999,9.999947467568997,9.205090544461319,1.3468931470142886,6.9313544172382916e-09
102.0,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999998545217856,9.99999999999999,9.999951397338187,9.21989978131435,1.360214890101134,8.237045904550768e-09
102.10000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999998652880421,9.99999999999999,9.99995504688519,9.234542486848893,1.373703589883961,9.780505639851821e-09
102.2,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999998752831463,9.99999999999999,9.999958435111674,9.249018794724996,1.3873627244456241,1.1603465041881816e-08
102.30000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999998845599706,9.99999999999999,9.999961579726103,9.263328851943012,1.4011958201956738,1.3754689350291122e-08
102.4,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999998931679409,9.99999999999999,9.99996449731312,9.27747282029171,1.415206448892303,1.629111099709378e-08
102.5,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999011532477,9.99999999999999,9.999967203399313,9.291450877665591,1.4293982245363588,1.9279136551421103e-08
102.60000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999085590456,9.99999999999999,9.999969712515501,9.305263219252637,1.443774800141029,2.2796152308010028e-08
102.7,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999154256422,9.99999999999999,9.999972038255741,9.31891005859454,1.4583398643810648,2.69322569681978e-08
102.80000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999217906744,9.99999999999999,9.999974193333168,9.332391628522155,1.473097138125616,3.179225365840483e-08
102.9,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999276892765,9.99999999999999,9.999976189632834,9.345708181969595,1.4880503708589932,3.7497937791352197e-08
103.0,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999331542368,9.99999999999999,9.999978038261677,9.358859992670984,1.5032033369938749,4.419072205009345e-08
103.10000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999382161455,9.99999999999999,9.999979749595761,9.371847355744455,1.5185598320816927,5.203464511946362e-08
103.2,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999429035348,9.99999999999999,9.999981333324913,9.384670588168468,1.534123668925126,6.121981676383627e-08
103.30000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999472430096,9.99999999999999,9.999982798494878,9.397330029155977,1.549898673597829,7.19663585194236e-08
103.4,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999512593702,9.99999999999999,9.99998415354713,9.40982604043231,1.565888681376694,8.452890670459671e-08
103.5,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.99999954975729,9.99999999999999,9.999985406356425,9.422159006422982,1.582097532592132,9.920175272956045e-08
103.60000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.99999958413619,9.99999999999999,9.999986564266235,9.434329334357889,1.5985290684020146,1.1632470489001745e-07
103.7,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999615930964,9.99999999999999,9.999987634122158,9.446337454298522,1.6151871264950712,1.362897660475182e-07
103.80000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999645328362,9.99999999999999,9.999988622303398,9.45818381909498,1.6320755367296915,1.595487329280206e-07
103.9,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.99999967250223,9.99999999999999,9.999989534752435,9.469868904279627,1.6491981167142027,1.8662183531276459e-07
104.0,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999697614353,9.99999999999999,9.999990377002952,9.481393207904253,1.6665586673348303,2.1810754726209956e-07
104.10000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.99999972081525,9.99999999999999,9.999991154206127,9.492757250327562,1.6841609682376542,2.54693717820953e-07
104.2,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999742244924,9.99999999999999,9.999991871155371,9.503961573959742,1.7020087732709799,2.9717018552932173e-07
104.30000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999762033553,9.99999999999999,9.9999925323096,9.515006742970682,1.7201058058946381,3.464430596353035e-07
104.4,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999780302154,9.99999999999999,9.999993141815093,9.525893342968287,1.7384557545628019,4.035508713221506e-07
104.5,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999797163191,9.99999999999999,9.99999370352606,9.536621980653074,1.757062268086989,4.696828206628308e-07
104.60000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999812721152,9.99999999999999,9.99999422102394,9.54719328345498,1.775928950985969,5.461993695611726e-07
104.7,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999827073086,9.99999999999999,9.999994697635524,9.55760789915803,1.7950593588293482,6.346554577909826e-07
104.80000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999840309112,9.99999999999999,9.99999513644997,9.567866495518182,1.8144569935816388,7.368266485735558e-07
104.9,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999852512886,9.99999999999999,9.999995540334766,9.577969759879311,1.834125298953648,8.547385421163915e-07
105.0,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999863762048,9.99999999999999,9.999995911950688,9.587918398791953,1.8540676557680342,9.906998303546297e-07
105.10000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999874128628,9.99999999999999,9.999996253765834,9.597713137638978,1.8742873773458824,1.1473394039796352e-06
105.2,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.99999988367944,9.99999999999999,9.999996568068768,9.607354720272044,1.894787704921143,1.3276479638991475e-06
105.30000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999892476437,9.99999999999999,9.999996856980824,9.61684390866219,1.9155718030897604,1.535024633746605e-06
105.4,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999900577052,9.99999999999999,9.999997122467637,9.626181482567572,1.9366427553002823,1.7733291181418805e-06
105.5,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999908034512,9.99999999999999,9.999997366349925,9.635368239220883,1.9580035593927088,2.046940003301417e-06
105.60000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999914898133,9.99999999999999,9.999997590313582,9.644404993038602,1.9796571231922784,2.3608198525005862e-06
105.7,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999921213593,9.99999999999999,9.999997795919105,9.653292575353799,2.001606260164833,2.720587809001102e-06
105.80000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999927023193,9.99999999999999,9.99999798461042,9.662031834173803,2.0238536851403257,3.1326004835624833e-06
105.9,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999932366089,9.99999999999999,9.99999815772311,9.670623633963665,2.046402010110951,3.60404197274211e-06
106.0,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999937278522,9.99999999999999,9.999998316492118,9.679068855455936,2.0692537401102875,4.143023928027827e-06
106.10000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999941794023,9.99999999999999,9.999998462058919,9.687368395486954,2.0924112691797316,4.758696674600303e-06
106.2,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999945943609,9.99999999999999,9.999998595478232,9.695523166859434,2.1158768764283877,5.461372462335044e-06
106.30000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999949755958,9.99999999999999,9.999998717724266,9.703534098230852,2.139652722192459,6.262662020650419e-06
106.4,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.99999995325759,9.99999999999999,9.999998829696548,9.711402134026816,2.163740844300044,7.175625683089574e-06
106.5,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999956473005,9.99999999999999,9.99999893222536,9.719128234378285,2.1881431544470984,8.214940447164642e-06
106.60000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.99999995942485,9.99999999999999,9.999999026076797,9.726713375081289,2.2128614346901774,9.397084440031664e-06
106.7,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999962134037,9.99999999999999,9.99999911195748,9.734158547577492,2.237897334061393,1.0740540371008255e-05
106.80000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999964619883,9.99999999999999,9.99999919051895,9.74146475895381,2.263252365310872,1.2266019667755222e-05
106.9,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.99999996690022,9.99999999999999,9.999999262361742,9.748633031959022,2.2889279017817987,1.399670911403032e-05
107.0,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999968991501,9.99999999999999,9.99999932803919,9.755664405035194,2.3149251744229526,1.5958541933150247e-05
107.10000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999970908915,9.99999999999999,9.999999388060955,9.762559932361594,2.3412452689434433,1.8180495392463537e-05
107.2,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999972666469,9.99999999999999,9.999999442896309,9.769320683908633,2.36788912311415,2.069491713997993e-05
107.30000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.99999997427708,9.99999999999999,9.999999492977183,9.7759477454993,2.394857524220153,2.3537882624485175e-05
107.4,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999975752656,9.99999999999999,9.999999538701003,9.782442218875477,2.42215110666823,2.67495860945766e-05
107.5,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999977104178,9.99999999999999,9.999999580433308,9.788805221766486,2.449770349753256,3.037476781958938e-05
107.60000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999978341757,9.99999999999999,9.9999996185102,9.795037887957186,2.4777155755871223,3.4463180325751725e-05
107.7,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999979474712,9.99999999999999,9.999999653240607,9.801141367352935,2.505986947193542,3.907009659342299e-05
107.80000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999980511623,9.99999999999999,9.999999684908374,9.807116826038776,2.5345844667718693,4.425686331514202e-05
107.9,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999981460391,9.99999999999999,9.999999713774212,9.812965446330184,2.5635079741328015,5.009150246853506e-05
108.0,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999982328287,9.99999999999999,9.9999997400775,9.818688426812841,2.5927571453085827,5.664936461189465e-05
108.10000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999983122002,9.99999999999999,9.999999764037952,9.824286982368921,2.622331491340065,6.401383746229249e-05
108.2,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999983847692,9.99999999999999,9.999999785857161,9.82976234418746,2.6522303572427095,7.227711346517508e-05
108.30000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.99999998451102,9.99999999999999,9.999999805720035,9.83511575975651,2.6824529211533514,8.154102020910842e-05
108.4,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999985117187,9.99999999999999,9.999999823796113,9.840348492834874,2.712998193659265,9.191791767815423e-05
108.5,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.99999998567098,9.99999999999999,9.999999840240786,9.845461823401317,2.7438650173107977,0.00010353166646562183
108.60000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999986176794,9.99999999999999,9.999999855196435,9.850457047579333,2.7750520663185543,0.00011651867119481906
108.7,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.99999998663867,9.99999999999999,9.999999868793468,9.855335477535638,2.806557846435831,0.0001310290035030056
108.80000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999987060315,9.99999999999999,9.999999881151291,9.86009844135074,2.838380695026715,0.0001472276090419298
108.9,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999987445138,9.99999999999999,9.999999892379194,9.864747282860069,2.8705187813199733,0.00016529560302989347
109.0,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999987796263,9.99999999999999,9.999999902577173,9.869283361464335,2.902970106848568,0.00018543165895390805
109.10000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.99999998811656,9.99999999999999,9.999999911836692,9.873708051907917,2.9357325060743493,0.00020785349506366877
109.2,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.99999998840866,9.99999999999999,9.999999920241379,9.878022744024275,2.9688036471971775,0.00023279946331923205
109.30000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.99999998867498,9.99999999999999,9.999999927867668,9.882228842447534,3.0021810331474454,0.0002605302454486996
109.4,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999988917732,9.99999999999999,9.999999934785402,9.886327766289558,3.0358620027606773,0.0002913306607380996
109.5,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999989138946,9.99999999999999,9.99999994105837,9.890320948782007,3.0698437321325938,0.00032551159011015747
109.60000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.99999998934048,9.99999999999999,9.999999946744815,9.894209836883034,3.104123236152743,0.000363412020948761
109.7,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.99999998952404,9.99999999999999,9.9999999518979,9.89799589084845,3.1386973702145196,0.0004054012169887068
109.80000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999989691185,9.99999999999999,9.999999956566132,9.901680583767346,3.1735628320991003,0.00045188101741271163
109.9,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999989843344,9.99999999999999,9.999999960793753,9.905265401062325,3.2087161640305593,0.0005032882690766522
110.0,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999989981827,9.99999999999999,9.999999964621104,9.908751839954665,3.244153754899137,0.0005600973955165795
110.10000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.99999999010783,9.99999999999999,9.999999968084953,9.912141408894874,3.2798718426493756,0.0006228231060742507
110.2,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999990222447,9.99999999999999,9.999999971218804,9.915435626959264,3.3158665168295647,0.0006920232481088938
110.30000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999990326684,9.99999999999999,9.99999997405317,9.918636023213306,3.3521337212986695,0.0007683018048389059
110.4,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999990421454,9.99999999999999,9.999999976615836,9.921744136042689,3.3886692570866788,0.0008523120408755549
110.5,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999990507595,9.99999999999999,9.999999978932093,9.924761512453099,3.425468785404037,0.0009447597969691505
110.60000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999990585874,9.99999999999999,9.999999981024951,9.927689707339937,3.4625278307955996,0.0010464069348843274
110.7,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.99999999065699,9.99999999999999,9.99999998291534,9.930530282729245,3.499841784434308,0.0011580749326532019
110.80000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999990721582,9.99999999999999,9.999999984622288,9.933284806991265,3.5374059075495516,0.0012806486297216157
110.9,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999990780234,9.99999999999999,9.999999986163097,9.935954854028177,3.575215334984966,0.0014150801207031673
111.0,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999990833476,9.99999999999999,9.999999987553482,9.938542002437627,3.6132650788802154,0.0015623927955875881
111.10000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999990881799,9.99999999999999,9.999999988807717,9.941047834653805,3.651550032471089,0.0017236855233137356
111.2,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999990925643,9.99999999999999,9.999999989938768,9.943473936067875,3.690064974002062,0.001900136974613218
111.30000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999990965414,9.99999999999999,9.999999990958399,9.94582189412967,3.7288045707452935,0.002093010078959257
111.4,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.99999999100148,9.99999999999999,9.999999991877287,9.948093297432647,3.7677633831198483,0.002303656609317814
111.5,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991034182,9.99999999999999,9.999999992705114,9.950289734784123,3.8069358689047914,0.0025335218871965198
111.60000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991063822,9.99999999999999,9.999999993450661,9.952412794262923,3.846316387539638,0.002784149599223825
111.7,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.99999999109068,9.99999999999999,9.999999994121888,9.954464062266602,3.8858992045055203,0.0030571867151694405
111.80000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991115013,9.99999999999999,9.999999994726004,9.956445122550425,3.9256784957803013,0.003354388495941755
111.9,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991137052,9.99999999999999,9.999999995269542,9.95835755526036,3.9656483523607604,0.0036776235786729087
112.0,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991157008,9.99999999999999,9.999999995758417,9.960202935962345,4.005802784844881,0.004028879124533754
112.10000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991175073,9.99999999999999,9.999999996197982,9.961982834670119,4.046135728067177,0.00441026601341481
112.2,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991191423,9.99999999999999,9.999999996593083,9.96369881487389,4.086641045779945,0.004824024068073515
112.30000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991206217,9.99999999999999,9.9999999969481,9.965352432572173,4.127312535373251,0.005272527288790081
112.4,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991219598,9.99999999999999,9.999999997266997,9.966945235309046,4.168143932626435,0.005758289078003339
112.5,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991231698,9.99999999999999,9.999999997553353,9.968478761219131,4.209128916483891,0.006283967432824049
112.60000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991242639,9.99999999999999,9.999999997810406,9.96995453808254,4.25026111384786,0.006852370081756319
112.7,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991252528,9.99999999999999,9.999999998041078,9.971374082391998,4.2915341043809825,0.007466459540410112
112.80000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991261465,9.99999999999999,9.99999999824801,9.972738898434342,4.33294142531137,0.00812935805947093
112.9,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991269538,9.99999999999999,9.999999998433584,9.97405047738851,4.374476576233003,0.008844352436719537
113.0,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.99999999127683,9.99999999999999,9.99999999859995,9.97531029644211,4.416133023894289,0.009614898663479116
113.10000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991283413,9.99999999999999,9.999999998749047,9.976519817928594,4.457904206967694,0.010444626374522538
113.2,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991289357,9.99999999999999,9.999999998882624,9.977680488486959,4.49978354079344,0.011337343069214124
113.30000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991294722,9.99999999999999,9.999999999002258,9.978793738245873,4.54176442209034,0.012297038070502706
113.4,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991299562,9.99999999999999,9.999999999109368,9.979860980033997,4.583840233626964,0.013327886187341337
113.5,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991303929,9.99999999999999,9.999999999205235,9.980883608618207,4.626004348846449,0.01443425104519943
113.60000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991307865,9.99999999999999,9.99999999929101,9.981862999971314,4.668250136438393,0.015620688048570468
113.7,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991311414,9.99999999999999,9.99999999936773,9.982800510570808,4.710570964851447,0.0168919469387788
113.80000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991314613,9.99999999999999,9.99999999943633,9.983697476729983,4.752960206740358,0.018252973909967406
113.9,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991317496,9.99999999999999,9.999999999497648,9.984555213962775,4.795411243341403,0.01970891324591989
114.0,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991320093,9.99999999999999,9.99999999955244,9.985375016383461,4.837917468770363,0.021265108440348502
114.10000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991322433,9.99999999999999,9.999999999601384,9.986158156142277,4.880472294237366,0.022927102763480797
114.2,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.99999999132454,9.99999999999999,9.99999999964509,9.986905882897908,4.923069152173155,0.024700639238211353
114.30000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991326435,9.99999999999999,9.999999999684103,9.98761942332764,4.965701500261562,0.02659165998976673
114.4,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991328142,9.99999999999999,9.99999999971892,9.988299980675897,5.008362825373224,0.028606304933769193
114.5,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991329677,9.99999999999999,9.99999999974998,9.988948734341689,5.051046647395795,0.03075090976879051
114.60000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991331057,9.99999999999999,9.999999999777678,9.989566839505434,5.093746522956205,0.03303200324096679
114.7,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991332299,9.99999999999999,9.999999999802373,9.99015542679546,5.136456049030752,0.03545630365000632
114.80000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991333416,9.99999999999999,9.99999999982438,9.990715601994363,5.17916886643912,0.03803071456797044
114.9,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.99999999133442,9.99999999999999,9.999999999843988,9.991248445785292,5.2218786632186855,0.04076231974454251
115.0,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991335322,9.99999999999999,9.999999999861451,9.991755013538086,5.2645791778757625,0.043658377175126044
115.10000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991336132,9.99999999999999,9.999999999877,9.992236335135086,5.307264202510759,0.0467263123110258
115.2,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.99999999133686,9.99999999999999,9.999999999890838,9.99269341483632,5.349927585814502,0.04997371039416164
115.30000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991337514,9.99999999999999,9.999999999903151,9.993127231183621,5.392563235933297,0.053408307902240174
115.4,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.9999999913381,9.99999999999999,9.999999999914102,9.99353873694318,5.435165123200625,0.057037983094050365
115.5,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991338626,9.99999999999999,9.99999999992384,9.993928859085853,5.477727282733673,0.060870745648550245
115.60000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991339099,9.99999999999999,9.999999999932497,9.994298498804534,5.520243816893215,0.06491472539565342
115.7,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991339521,9.99999999999999,9.999999999940188,9.994648531567684,5.562708897605708,0.06917816014109424
115.80000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991339902,9.99999999999999,9.99999999994702,9.994979807208146,5.605116768546745,0.07366938259242693
115.9,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991340243,9.99999999999999,9.999999999953088,9.99529315004619,5.647461747185375,0.07839680639807528
116.0,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991340548,9.99999999999999,9.999999999958474,9.995589359045686,5.689738226689076,0.08336891131637446
116.10000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991340822,9.99999999999999,9.999999999963254,9.995869208002246,5.7319406776895185,0.08859422753670301
116.2,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991341067,9.99999999999999,9.999999999967494,9.996133445762068,5.774063649909553,0.0940813191800685
116.30000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991341287,9.99999999999999,9.999999999971255,9.996382796470188,5.816101773652165,0.09983876701184714
116.4,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991341484,9.99999999999999,9.99999999997459,9.996617959846768,5.858049761152464,0.10587515040475932
116.5,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.99999999134166,9.99999999999999,9.999999999977543,9.996839611490005,5.89990240779404,0.11219902859554902
116.60000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991341818,9.99999999999999,9.999999999980162,9.99704840320422,5.941654593191356,0.11881892128419248
116.7,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991341959,9.99999999999999,9.99999999998248,9.997244963351621,5.983301282140092,0.12574328862975162
116.80000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991342085,9.99999999999999,9.999999999984533,9.997429897226235,6.024837525437656,0.13298051070217265
116.9,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991342197,9.99999999999999,9.99999999998635,9.997603787448464,6.066258460576348,0.14053886645436833
117.0,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991342298,9.99999999999999,9.999999999987958,9.997767194378712,6.107559312311899,0.14842651228377787
117.10000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991342388,9.99999999999999,9.99999999998938,9.997920656548526,6.1487353931103845,0.1566514602572261
117.2,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991342468,9.99999999999999,9.999999999990637,9.998064691107688,6.189782103476728,0.16522155607726963
117.30000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.99999999134254,9.99999999999999,9.999999999991749,9.998199794285686,6.230694932168244,0.17414445687227928
117.4,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991342603,9.99999999999999,9.999999999992731,9.99832644186605,6.271469456296889,0.18342760889622814
117.5,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.99999999134266,9.99999999999999,9.999999999993598,9.998445089671973,6.312101341324069,0.1930782252274961
117.60000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991342712,9.99999999999999,9.999999999994364,9.998556174061754,6.352586340952065,0.20310326355893363
117.7,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991342758,9.99999999999999,9.99999999999504,9.998660112432548,6.392920296916289,0.21350940417390932
117.80000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991342799,9.99999999999999,9.999999999995637,9.998757303730988,6.43309913868275,0.22430302820507605
117.9,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991342834,9.99999999999999,9.999999999996163,9.998848128969255,6.4731188830552595,0.23549019627409404
118.0,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991342866,9.99999999999999,9.999999999996627,9.998932951745225,6.512975633697018,0.2470766276115274
118.10000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991342895,9.99999999999999,9.999999999997035,9.999012118765355,6.55266558057135,0.2590676797565588
118.2,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.99999999134292,9.99999999999999,9.999999999997396,9.999085960369039,6.592184999306445,0.27146832893602796
118.30000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991342943,9.99999999999999,9.999999999997714,9.999154791053169,6.631530250489052,0.2842831512215845
118.4,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991342964,9.99999999999999,9.999999999997994,9.999218909995765,6.6706977788921265,0.2975163045624368
118.5,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991342982,9.99999999999999,9.999999999998241,9.999278601577501,6.709684112641486,0.3111715117892819
118.60000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991342998,9.99999999999999,9.999999999998458,9.99933413590009,6.74848586232657,0.3252520446825049
118.7,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343012,9.99999999999999,9.999999999998648,9.9993857693005,6.7870997200604055,0.3397607091946559
118.80000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343024,9.99999999999999,9.999999999998815,9.999433744860074,6.825522458493879,0.3546998319135471
118.9,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343035,9.99999999999999,9.999999999998963,9.999478292907625,6.863750929789412,0.37007124784808254
119.0,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343046,9.99999999999999,9.999999999999092,9.99951963151573,6.901782064559111,0.3858762896141547
119.10000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343055,9.99999999999999,9.999999999999206,9.999557966989402,6.939612870772384,0.402115778092636
119.2,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343063,9.99999999999999,9.999999999999305,9.999593494346486,6.977240432638009,0.4187900146256917
119.30000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.99999999134307,9.99999999999999,9.999999999999392,9.999626397789099,7.014661909465502,0.43589877481137274
119.4,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343078,9.99999999999999,9.999999999999469,9.99965685116554,7.051874534510605,0.45344130394974436
119.5,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343083,9.99999999999999,9.999999999999536,9.999685018422166,7.088875613809561,0.4714163141867214
119.60000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343088,9.99999999999999,9.999999999999595,9.999711054044747,7.12566252500675,0.48982198339434013
119.7,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343094,9.99999999999999,9.999999999999647,9.999735103488888,7.162232716180137,0.5086559558184616
119.80000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343097,9.99999999999999,9.999999999999693,9.999757303599203,7.198583704668816,0.5279153445169111
119.9,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.9999999913431,9.99999999999999,9.999999999999734,9.999777783016894,7.234713075906809,0.5475967356028726
120.0,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343104,9.99999999999999,9.999999999999769,9.999796662575527,7.2706184822670945,0.5676961943000194
120.10000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343108,9.99999999999999,9.9999999999998,9.999814055684789,7.306297641919676,0.5882092728074436
120.2,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.99999999134311,9.99999999999999,9.999999999999826,9.99983006870209,7.341748337707318,0.6091310199639848
120.30000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343111,9.99999999999999,9.999999999999849,9.9998448012919,7.376968416042375,0.6304559926931272
120.4,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343113,9.99999999999999,9.99999999999987,9.999858346772754,7.411955785827954,0.6521782692012787
120.5,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343115,9.99999999999999,9.999999999999888,9.999870792451942,7.446708417406424,0.6742914638940275
120.60000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343117,9.99999999999999,9.999999999999904,9.999882219947851,7.481224341538105,0.6967887439669467
120.7,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343119,9.99999999999999,9.999999999999918,9.999892705500065,7.515501648412692,0.7196628476197362
120.80000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.99999999134312,9.99999999999999,9.99999999999993,9.999902320267282,7.549538486695832,0.7429061038350111
120.9,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343122,9.99999999999999,9.999999999999941,9.999911130613189,7.583333062612946,0.7665104536559063
121.0,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,9.99999999999995,9.999919198380422,7.616883639072241,0.7904674728899292
121.10000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,9.99999999999996,9.999926581152817,7.650188534828581,0.8147683961601849
121.2,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,9.999999999999966,9.999933332506123,7.683246123689659,0.8394041422192657
121.30000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,9.999999999999972,9.999939502247418,7.716054833765679,0.8643653404357823
121.4,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,9.999999999999977,9.999945136643461,7.748613146763544,0.8896423583587285
121.5,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,9.999999999999982,9.999950278638233,7.780919597326275,0.9152253302606658
121.60000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,9.999999999999986,9.999954968059946,7.812972772418194,0.9411041865570843
121.7,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,9.99999999999999,9.99995924181781,7.844771310756157,0.96726868399628
121.80000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,9.999999999999993,9.999963134088835,7.876313902286905,0.9937084365116783
121.9,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,9.999999999999996,9.999966676494987,7.907599287710381,1.0204129466267469
122.0,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,9.999999999999998,9.99996989827101,7.938626258048655,1.0473716373014736
122.10000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.0,9.99997282642322,7.969393654259886,1.0745738841088275
122.2,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000002,9.999975485879599,7.999900366896551,1.1020090476296718
122.30000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000004,9.999977899631517,8.03014533580697,1.1296665059552338
122.4,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000005,9.999980088867384,8.060127549879002,1.1575356871874398
122.5,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000007,9.999982073098575,8.089846046824553,1.185606101829174
122.60000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999983870277951,8.119299913003438,1.2138673749587805
122.7,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999985496911272,8.148488283284928,1.2423092780858758
122.80000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.99998696816184,8.177410340945181,1.2709217605887284
122.9,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999988297948667,8.206065317598636,1.2996949806370646
123.0,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999989499038481,8.234452493161289,1.3286193355081242
123.10000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999990583131865,8.262571195843686,1.3576854912080807
123.2,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999991560943817,8.290420802171328,1.3868844113155072
123.30000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.99999244227902,8.318000737030134,1.4162073849683694
123.4,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999993236102094,8.345310473734473,1.4456460539210145
123.5,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999993950603113,8.372349534115255,1.4751924386027488
123.60000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.99999459325861,8.399117488625466,1.5048389631148162
123.7,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.99999517088837,8.42561395646054,1.534578479107855
123.80000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999995689708213,8.451838605690856,1.5644042884871836
123.9,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.99999615537901,8.477791153403691,1.5943101648985005
124.0,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999996573052181,8.503471365851901,1.6242903739517356
124.10000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999996947411839,8.528879058606616,1.6543396921458378
124.2,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999997282713835,8.554014096711272,1.6844534244621756
124.30000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999997582821868,8.578876394834255,1.7146274205989422
124.4,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999997851240861,8.603465917417548,1.7448580898234645
124.5,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.99999809114778,8.627782678818743,1.7751424144235946
124.60000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999998305420055,8.651826743443879,1.8054779617433876
124.7,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999998496661771,8.675598225868589,1.8358628947920328
124.80000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999998667227787,8.699097290945154,1.8662959814184814
124.9,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999998819245917,8.722324153893103,1.8967766020474184
125.0,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999998954637311,8.745279080371082,1.9273047559751184
125.10000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999075135166,8.76796238652786,1.9578810662263486
125.2,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999182301892,8.790374439030368,1.9885067829757963
125.30000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.99999927754483,8.812515655066852,2.019183785539547
125.4,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999362130657,8.834386502323259,2.0499145829439076
125.5,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999437198547,8.85598749893115,2.0807023130803777
125.60000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999503772205,8.877319213385546,2.11155074045685
125.7,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999562770855,8.898382264431225,2.142464252556156
125.80000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.99999961501925,8.919177320916127,2.1734478548139204
125.9,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999661256814,8.93970510161067,2.204507164228348
126.0,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999702145939,8.959966374991915,2.2356484016150637
126.10000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999738279554,8.979961958991632,2.266878382520506
126.2,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999770187996,8.999692720707507,2.2982045068076222
126.30000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999798345245,9.01915957607682,2.329634746927814
126.4,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999823174578,9.038363489512106,2.3611776348931914
126.5,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999845053706,9.057305473498428,2.3928422479633134
126.60000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999864319411,9.07598658815204,2.424638193060667
126.7,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999881271751,9.094407940740354,2.4565755899292796
126.80000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999896177851,9.112570685163266,2.488665053051013
126.9,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999909275337,9.130476021396024,2.520917672334322
127.0,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999920775426,9.148125194893938,2.553344992590594
127.10000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.99999993086572,9.165519495959405,2.585958991813617
127.2,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999939712708,9.182660259071788,2.6187720582782767
127.30000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999947464037,9.199548862180839,2.6517969664753087
127.4,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999954250534,9.21618672596447,2.6850468518997763
127.5,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999960188036,9.232575313051772,2.7185351847119814
127.60000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999965379034,9.248716127212305,2.7522757422907262
127.7,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999969914127,9.264610712512738,2.7862825807002403
127.80000000000001,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999973873349,9.28026065244208,2.820570005093666
127.9,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999977327347,9.29566756900675,2.8551525390777868
128.0,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999980338426,9.31083312179688,2.8900448930656544
128.1,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.9999999829615,9.325759007025278,2.9252619316459434
128.20000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999985244925,9.340446956540537,2.9608186400002343
128.3,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999987231252,9.354898736815908,2.9967300894019773
128.4,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999988957896,9.369116147915486,3.0330114018336345
128.5,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999990457727,9.383101022439426,3.0696777137614126
128.6,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999991759601,9.396855224449867,3.1067441391100865
128.70000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999992888835,9.410380648379304,3.1442257314836546
128.8,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999993867617,9.423679217923167,3.1821374456809655
128.9,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.99999999471538,9.436752884918391,3.2204940985589747
129.0,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999995449134,9.449603628209758,3.259310329299941
129.1,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999996083755,9.462233452505824,3.2986005591426255
129.20000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.99999999663224,9.474644387226213,3.338378950641408
129.3,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.99999999710594,9.486838485342073,3.3786593665211395
129.4,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999997514754,9.498817822211471,3.4194553281995597
129.5,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999997867318,9.510584494411491,3.4607799740530867
129.6,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999998171152,9.52214061856876,3.502646017505863
129.70000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.9999999984328,9.533488330190107,3.545065705025955
129.8,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.99999999865796,9.544629782495043,3.5880507741166383
129.9,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.99999999885158,9.555567145251675,3.631612411394668
130.0,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999017955,9.566302603617642,3.6757612108513578
130.1,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999160819,9.576838356987635,3.7205071323961025
130.20000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999283403,9.587176617848971,3.7658594607857045
130.3,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999388512,9.597319610646665,3.8118267650464275
130.4,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999478572,9.607269570659358,3.8584168584991123
130.5,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.99999999955568,9.617028742887467,3.905636759500912
130.6,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999621652,9.626599380954737,3.9534926530201844
130.70000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999678057,9.635983746024449,4.001989853163842
130.8,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999726246,9.64518410573136,4.051132766778903
130.9,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999767386,9.654202733130445,4.100924858252165
131.0,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999802483,9.663041905663412,4.151368615633701
131.1,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999832403,9.67170390414391,4.202465518211345
131.20000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.99999999985789,9.680191011762256,4.254216005664337
131.3,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999879586,9.688505513110444,4.3066194489248915
131.4,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999898042,9.69664969322815,4.359674122876579
131.5,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999913731,9.704625836670326,4.413377181018007
131.6,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999927057,9.712436226596955,4.4677246322193795
131.70000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999938368,9.720083143885432,4.522711319698007
131.8,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999947962,9.727568866265997,4.578330902336782
131.9,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999956092,9.734895667480545,4.634575838466922
132.0,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999962979,9.742065816465107,4.691437372232916
132.1,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999968807,9.749081576556195,4.748905522653649
132.20000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999973737,9.755945204721177,4.806969075488911
132.3,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999977902,9.762658950812765,4.865615578015152
132.4,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.99999999998142,9.76922505684764,4.924831336808195
132.5,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999984388,9.775645756309187,4.98460141862377
132.6,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.99999999998689,9.781923273474284,5.044909654459201
132.70000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999989,9.78805982276398,5.105738646871236
132.8,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999990777,9.794057608117917,5.167069780616029
132.9,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999992271,9.799918822392248,5.228883236667547
133.0,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999993529,9.805645646780805,5.291158009660266
133.1,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999994584,9.811240250259207,5.3538719287909515
133.20000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.99999999999547,9.816704789051565,5.417001682202583
133.3,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999996215,9.822041406119418,5.480522844861193
133.4,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999996838,9.827252230672489,5.544409909923505
133.5,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.99999999999736,9.83233937770085,5.608636323579885
133.6,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999997797,9.83730494752801,5.67317452334327
133.70000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999998163,9.842151025384489,5.7379959797405276
133.8,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999998469,9.846879681001365,5.803071241348138
133.9,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999998725,9.851492968223283,5.8683699830992815
134.0,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999998938,9.855992924640418,5.9338610577744335
134.1,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999115,9.860381571238863,5.999512550572494
134.20000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999263,9.86466091206889,6.065291836644384
134.3,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999387,9.868832933930568,6.131165641456043
134.4,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.99999999999949,9.872899606076164,6.197100103832946
134.5,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999575,9.876862879928819,6.263060841523685
134.6,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999647,9.880724688816933,6.329013019105992
134.70000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999705,9.884486947723731,6.394921418044843
134.8,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999755,9.88815155305149,6.460750508699158
134.9,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999796,9.891720382399885,6.526464524061097
135.0,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.99999999999983,9.895195294357977,6.5920275350002315
135.1,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999858,9.898578128309307,6.657403526774015
135.20000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999881,9.901870704249632,6.722556476555997
135.3,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.9999999999999,9.905074822616832,6.787450431724371
135.4,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999917,9.908192264132516,6.852049588645614
135.5,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999929,9.911224789654906,6.916318371681401
135.6,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.99999999999994,9.914174140042551,6.980221512141575
135.70000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999948,9.917042036028503,7.043724126901968
135.8,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999956,9.919830178104522,7.106791796403152
135.9,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999961,9.922540246414982,7.169390641744954
136.0,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999966,9.925173900660106,7.2314874005917735
136.1,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.99999999999997,9.927732780008203,7.293049501605362
136.20000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999973,9.930218503016613,7.3540451371249205
136.3,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999977,9.93263266756105,7.414443333818986
136.4,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999979,9.934976850773074,7.474214021039719
136.5,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.99999999999998,9.93725260898546,7.533328096617826
136.6,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999982,9.939461477685198,7.591757489845387
136.70000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999984,9.941604971473934,7.649475221404353
136.8,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.943684584035655,7.7064554600102815
136.9,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.945701788111409,7.762673575554029
137.0,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.947658035480933,7.8181061885385015
137.1,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.94955475695101,7.872731215623089
137.20000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.95139336235045,7.926527911105029
137.3,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.953175240531545,7.9794769041845495
137.4,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.954901759377918,8.031560231879117
137.5,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.956574265818661,8.082761367471372
137.6,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.958194085848676,8.133065244395253
137.70000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.959762524555163,8.182458275485281
137.8,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.96128086615017,8.230928367534856
137.9,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.962750374009172,8.278464931130584
138.0,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.96417229071562,8.325058885751023
138.1,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.965547838111434,8.370702660139626
138.20000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.966878217353376,8.415390187982922
138.3,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.968164608975322,8.459116898946114
138.4,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.969408172956351,8.50187970513896
138.5,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.970610048794674,8.543676983105115
138.6,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.971771355587354,8.58450855144777
138.70000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.972893192115803,8.624375644223433
138.8,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.973976636937042,8.66328088025384
138.9,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.97502274848069,8.70122822852329
139.0,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.976032565151668,8.738222969844886
139.1,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.977007105438584,8.774271654994378
139.20000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.977947368027788,8.809382059524214
139.3,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.97885433192303,8.843563135483167
139.4,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.979728956570725,8.876824960278269
139.5,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.980572181990754,8.909178682925836
139.6,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.981384928912762,8.940636467946993
139.70000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.982168098917915,8.97121143717024
139.8,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.982922574586025,9.00091760970934
139.9,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.983649219648012,9.029769840389013
140.0,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.98434887914361,9.057783756893622
140.1,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.98502237958425,9.084975695915313
140.20000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.98567052912101,9.111362638577827
140.3,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.986294117717591,9.136962145410529
140.4,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.98689391732814,9.16179229114412
140.5,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.987470682079895,9.185871599595067
140.6,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.98802514846047,9.209218978899987
140.70000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.988558035509698,9.231853657354225
140.8,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.989070045015888,9.253795120100634
140.9,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.989561861716348,9.275063046905185
141.0,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.990034153502057,9.295677251245714
141.1,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.990487571626304,9.315657620928645
141.20000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.99092275091716,9.33502406043638
141.3,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.99134030999362,9.353796435194951
141.4,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.991740851485215,9.371994517937807
141.5,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.99212496225497,9.389637937327281
141.6,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.992493213625478,9.406746128980421
141.70000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.992846161607945,9.423338289030614
141.8,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.99318434713399,9.439433330340874
141.9,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.993508296290024,9.45504984146885
142.0,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.993818520554,9.470206048467746
142.1,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.994115517034356,9.484919779591351
142.20000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.99439976871091,9.499208432955598
142.3,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.994671744677557,9.513088947193268
142.4,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.99493190038651,9.526577775123057
142.5,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.995180677893913,9.53969086043904
142.6,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.995418506106612,9.552443617411829
142.70000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.995645801029863,9.56485091357848
142.8,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.995862966015785,9.57692705538442
142.9,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.996070392012353,9.5886857767276
143.0,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.996268457812706,9.60014023034259
143.1,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.99645753030459,9.611302981950605
143.20000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.996637964719726,9.62218600709046
143.3,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.99681010488289,9.632800690535266
143.4,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.996974283460537,9.643157828190349
143.5,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.997130822208746,9.653267631359403
143.6,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.997280032220324,9.663139733258255
143.70000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.997422214170859,9.67278319764895
143.8,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.997557658563556,9.68220652946109
143.9,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.997686645972681,9.69141768726247
144.0,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.997809447285427,9.700424097437113
144.1,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.997926323942048,9.709232669925749
144.20000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.998037528174102,9.717849815381646
144.3,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.998143303240626,9.726281463593402
144.4,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.998243883662132,9.734533083025893
144.5,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.998339495452234,9.74260970133099
144.6,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.998430356346805,9.750515926680833
144.70000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.998516676030524,9.758255969778451
144.8,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.998598656360668,9.765833666403164
144.9,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.998676491588066,9.77325250035161
145.0,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.998750368575067,9.78051562663924
145.1,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.99882046701045,9.787625894831702
145.20000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.998886959621158,9.79458587238073
145.3,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.998950012380766,9.801397867844736
145.4,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999009784714604,9.80806395388042
145.5,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.99906642970146,9.814585989898179
145.6,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999120094271786,9.820965644280863
145.70000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999170919402344,9.827204416072558
145.8,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999219040307231,9.833303656051354
145.9,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999264586625246,9.839264587107555
146.0,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.99930768260353,9.845088323856391
146.1,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999348447277464,9.850775891422002
146.20000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999386994646786,9.856328243337126
146.3,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999423433847884,9.861746278510648
146.4,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999457869322276,9.867030857222739
146.5,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.99949040098123,9.872182816114844
146.6,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.99952112436654,9.877202982149099
146.70000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999550130807437,9.882092185518905
146.8,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999577507573651,9.886851271499312
146.9,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.99960333802462,9.891481111232503
147.0,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.99962770175486,9.895982611450057
147.1,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.99965067473552,9.900356723139682
147.20000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999672329452123,9.904604449169824
147.3,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.99969273503855,9.908726850890886
147.4,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999711957407264,9.912725053736764
147.5,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.99973005937582,9.916600251854929
147.6,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999747100789701,9.920353711797478
147.70000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999763138641523,9.923986775309324
147.8,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999778227186628,9.927500861252964
147.9,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999792418055147,9.93089746671227
148.0,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999805760360555,9.934178167320152
148.1,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999818300804774,9.93734461685708
148.20000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999830083779889,9.940398546169128
148.3,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999841151466525,9.94334176145545
148.4,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999851543928939,9.946176141976062
148.5,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.9998612992069,9.94890363723127
148.6,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999870453404402,9.951526263664313
148.70000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999879040775284,9.954046100938628
148.8,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999887093805823,9.956465287840627
148.9,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.99989464329436,9.958786017858174
149.0,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999901718428017,9.961010534483846
149.1,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999908346856593,9.96314112629081
149.20000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999914554763684,9.965180121827569
149.3,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999920366935122,9.967129884376154
149.4,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999925806824761,9.96899280661637
149.5,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999930896617728,9.97077130523664
149.6,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999935657291163,9.9724678155298
149.70000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999940108672542,9.974084786009819
149.8,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999944269495652,9.975624673083043
149.9,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.99994815745427,9.977089935805061
150.0,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999951789253624,9.97848303075172
150.1,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999955180659708,9.979806407030313
150.20000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.9999583465465,9.981062501454343
150.3,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999961300941171,9.982253733902716
150.4,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999964057067338,9.983382502881721
150.5,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999966627386414,9.984451181305582
150.6,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999969023637144,9.98546211250904
150.70000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999971256873373,9.986417606502979
150.8,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999973337500103,9.987319936481873
150.9,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999975275307916,9.988171335589659
151.0,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999977079505806,9.988973993948521
151.1,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999978758752485,9.989730055953153
151.20000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.99998032118622,9.990441617831175
151.3,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999981774453252,9.99111072546869
151.4,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999983125734865,9.991739372498323
151.5,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999984381773132,9.992329498645667
151.6,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999985548895417,9.99288298832867
151.70000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999986633037663,9.993401669503319
151.8,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999987639766534,9.993887312747892
151.9,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999988574300433,9.994341630577088
152.0,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999989441529472,9.994766276976543
152.1,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999990246034411,9.995162847147519
152.20000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999990992104633,9.99553287745099
152.3,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.99999168375518,9.995877845539875
152.4,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999992324742902,9.996199170667792
152.5,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999992918581746,9.996498214162525
152.6,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.99999346855725,9.996776280052131
152.70000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999993977740234,9.997034615831666
152.8,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999994448999775,9.997274413358433
152.9,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999994885015461,9.997496809863843
153.0,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999995288288979,9.99770288907008
153.1,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999995661155053,9.99789368240003
153.20000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999996005791788,9.998070170269244
153.3,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999996324230414,9.998233283449025
153.4,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999996618364493,9.998383904490115
153.5,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999996889958593,9.99852286919692
153.60000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999997140656468,9.99865096814264
153.70000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999997371988762,9.998768948216169
153.8,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999997585380264,9.998877514192145
153.9,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.99999778215674,9.998977330316041
154.0,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999997963551357,9.999069021896712
154.10000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999998130710727,9.999153176899389
154.20000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999998284700592,9.999230347532592
154.3,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999998426511153,9.999301051823029
154.4,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999998557062098,9.99936577517303
154.5,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999998677207294,9.999424971895621
154.60000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.99999878773922,9.999479066722806
154.70000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999998889393092,9.999528456283178
154.8,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.99999898285077,9.9995735105454
154.9,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999068744376,9.999614574224564
155.0,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999147659723,9.999651968148914
155.10000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999220139502,9.999685990584753
155.20000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999286686267,9.99971691851783
155.3,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999347765238,9.999745008889795
155.4,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999403806914,9.999770499788703
155.5,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.99999945520952,9.999793611592844
155.60000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999502341291,9.999814548067476
155.70000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999545542602,9.999833497414295
155.8,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999585127965,9.999850633273752
155.9,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999621387882,9.999866115680513
156.0,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999654590587,9.999880091972592
156.10000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999684983656,9.999892697654843
156.20000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.99999971279552,9.99990405721766
156.3,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999738236859,9.999914284911886
156.4,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999761501924,9.999923485481034
156.5,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999782769738,9.999931754852025
156.60000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.99999980220524,9.999939180785749
156.70000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999819960333,9.999945843488806
156.8,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999836174867,9.999951816187846
156.9,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.99999985097754,9.999957165667956
157.0,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999864486755,9.999961952776601
157.10000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999876811394,9.999966232894597
157.20000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999888051555,9.99997005637564
157.3,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999898299222,9.99997346895589
157.4,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999907638895,9.999976512135103
157.5,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999916148164,9.999979223530788
157.60000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999923898262,9.999981637206838
157.70000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999930954544,9.999983783978056
157.8,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999937376968,9.999985691691947
157.9,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999943220507,9.999987385489144
158.0,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999948535551,9.99998888804374
158.10000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999953368274,9.999990219784804
158.20000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999957760968,9.999991399100274
158.3,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999961752355,9.999992442524386
158.4,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999965377878,9.999993364909757
158.5,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999968669966,9.999994179585164
158.60000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999971658282,9.999994898500026
158.70000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.99999997436994,9.999995532356559
158.8,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999976829727,9.999996090730486
158.9,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999979060288,9.999996582181163
159.0,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999981082302,9.999997014351933
159.10000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999982914652,9.99999739406145
159.20000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999984574568,9.999997727386702
159.3,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999986077773,9.999998019738376
159.4,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999987438603,9.999998275929212
159.5,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999988670126,9.9999985002359
159.60000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999989784257,9.999998696455098
159.70000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999990791846,9.999998867954018
159.8,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999991702772,9.999999017716116
159.9,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999992526034,9.999999148382255
160.0,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999993269816,9.999999262287792
160.10000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999993941566,9.999999361495915
160.20000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999994548055,9.999999447827607
160.3,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.99999999509544,9.999999522888528
160.4,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999995589313,9.999999588093115
160.5,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999996034756,9.999999644686154
160.60000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999996436381,9.999999693762081
160.70000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.99999999679838,9.999999736282215
160.8,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999997124549,9.99999977309014
160.9,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999997418337,9.999999804925421
161.0,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.99999999768287,9.999999832435805
161.10000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.99999999792098,9.99999985618808
161.20000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999998135234,9.999999876677721
161.3,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999998327958,9.999999894337456
161.4,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999998501256,9.999999909544842
161.5,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999998657033,9.999999922628994
161.60000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999998797016,9.999999933876525
161.70000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999998922762,9.9999999435368
161.8,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999035682,9.999999951826567
161.9,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999137048,9.999999958934048
162.0,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999228013,9.99999996502254
162.10000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999309617,9.999999970233581
162.20000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999382798,9.99999997468973
162.3,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999448402,9.999999978497017
162.4,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999507196,9.999999981747083
162.5,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999559869,9.999999984519057
162.60000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.99999999960704,9.999999986881205
162.70000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.99999999964927,9.999999988892359
162.8,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999687066,9.999999990603179
162.9,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999720881,9.999999992057244
163.0,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999751124,9.999999993292008
163.10000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999778163,9.99999999433963
163.20000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999802329,9.999999995227697
163.3,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.99999999982392,9.999999995979852
163.4,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999843205,9.99999999661634
163.5,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999860423,9.999999997154479
163.60000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999875792,9.999999997609066
163.70000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999889505,9.99999999799274
163.8,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999901737,9.999999998316278
163.9,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999912644,9.99999999858887
164.0,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999922364,9.999999998818335
164.10000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999931026,9.99999999901133
164.20000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999938742,9.999999999173507
164.3,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999945613,9.99999999930967
164.4,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.99999999995173,9.999999999423892
164.5,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999957172,9.999999999519623
164.60000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999962013,9.999999999599789
164.70000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999966317,9.99999999966686
164.8,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999970143,9.999999999722927
164.9,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999973543,9.999999999769756
165.0,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999976565,9.999999999808832
165.10000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999979247,9.999999999841412
165.20000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999981629,9.999999999868551
165.3,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999983743,9.99999999989114
165.4,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999985619,9.999999999909923
165.5,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999987281,9.999999999925528
165.60000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999988756,9.999999999938483
165.70000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999990063,9.999999999949226
165.8,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999991221,9.99999999995813
165.9,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999992246,9.999999999965501
166.0,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999993154,9.9999999999716
166.10000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999993957,9.99999999997664
166.20000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999994667,9.999999999980801
166.3,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999995296,9.999999999984235
166.4,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999995852,9.999999999987065
166.5,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999996344,9.999999999989395
166.60000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999996778,9.999999999991314
166.70000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999997161,9.999999999992891
166.8,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.9999999999975,9.999999999994186
166.9,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999997799,9.99999999999525
167.0,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999998062,9.999999999996122
167.10000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999998295,9.999999999996836
167.20000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999998499,9.99999999999742
167.3,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.99999999999868,9.999999999997899
167.4,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.99999999999884,9.99999999999829
167.5,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.99999999999898,9.99999999999861
167.60000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999105,9.99999999999887
167.70000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999213,9.999999999999082
167.8,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999309,9.999999999999254
167.9,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999392,9.999999999999394
168.0,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999467,9.999999999999508
168.10000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999533,9.9999999999996
168.20000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.99999999999959,9.999999999999675
168.3,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.99999999999964,9.999999999999735
168.4,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999684,9.999999999999785
168.5,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999723,9.999999999999826
168.60000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999757,9.999999999999858
168.70000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999787,9.999999999999885
168.8,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999813,9.999999999999906
168.9,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999837,9.999999999999924
169.0,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999856,9.999999999999938
169.10000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999874,9.999999999999948
169.20000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.99999999999989,9.999999999999957
169.3,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999904,9.999999999999964
169.4,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999917,9.99999999999997
169.5,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999927,9.999999999999975
169.60000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999936,9.999999999999979
169.70000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999943,9.999999999999982
169.8,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.99999999999995,9.999999999999984
169.9,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999956,9.999999999999986
170.0,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999961,9.999999999999988
170.10000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999966,9.99999999999999
170.20000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.99999999999997,9.999999999999991
170.3,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999973,9.999999999999991
170.4,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999977,9.999999999999991
170.5,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.99999999999998,9.999999999999991
170.60000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999982,9.999999999999991
170.70000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999984,9.999999999999991
170.8,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999986,9.999999999999991
170.9,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999988,9.999999999999991
171.0,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.99999999999999,9.999999999999991
171.10000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999991,9.999999999999991
171.20000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999993,9.999999999999991
171.3,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999993,9.999999999999991
171.4,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999993,9.999999999999991
171.5,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999993,9.999999999999991
171.60000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999993,9.999999999999991
171.70000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999993,9.999999999999991
171.8,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999993,9.999999999999991
171.9,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999993,9.999999999999991
172.0,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999993,9.999999999999991
172.10000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999993,9.999999999999991
172.20000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999993,9.999999999999991
172.3,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999993,9.999999999999991
172.4,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999993,9.999999999999991
172.5,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999993,9.999999999999991
172.60000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999993,9.999999999999991
172.70000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999993,9.999999999999991
172.8,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999993,9.999999999999991
172.9,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999993,9.999999999999991
173.0,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999993,9.999999999999991
173.10000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999993,9.999999999999991
173.20000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999993,9.999999999999991
173.3,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999993,9.999999999999991
173.4,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999993,9.999999999999991
173.5,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999993,9.999999999999991
173.60000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999993,9.999999999999991
173.70000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999993,9.999999999999991
173.8,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999993,9.999999999999991
173.9,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999993,9.999999999999991
174.0,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999993,9.999999999999991
174.10000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999993,9.999999999999991
174.20000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999993,9.999999999999991
174.3,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999993,9.999999999999991
174.4,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999993,9.999999999999991
174.5,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999993,9.999999999999991
174.60000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999993,9.999999999999991
174.70000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999993,9.999999999999991
174.8,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999993,9.999999999999991
174.9,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999993,9.999999999999991
175.0,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999993,9.999999999999991
175.10000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999993,9.999999999999991
175.20000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999993,9.999999999999991
175.3,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999993,9.999999999999991
175.4,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999993,9.999999999999991
175.5,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999993,9.999999999999991
175.60000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999993,9.999999999999991
175.70000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999993,9.999999999999991
175.8,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999993,9.999999999999991
175.9,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999993,9.999999999999991
176.0,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999993,9.999999999999991
176.10000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999993,9.999999999999991
176.20000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999993,9.999999999999991
176.3,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999993,9.999999999999991
176.4,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999993,9.999999999999991
176.5,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999993,9.999999999999991
176.60000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999993,9.999999999999991
176.70000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999993,9.999999999999991
176.8,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999993,9.999999999999991
176.9,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999993,9.999999999999991
177.0,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999993,9.999999999999991
177.10000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999993,9.999999999999991
177.20000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999993,9.999999999999991
177.3,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999993,9.999999999999991
177.4,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999993,9.999999999999991
177.5,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999993,9.999999999999991
177.60000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999993,9.999999999999991
177.70000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999993,9.999999999999991
177.8,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999993,9.999999999999991
177.9,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999993,9.999999999999991
178.0,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999993,9.999999999999991
178.10000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999993,9.999999999999991
178.20000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999993,9.999999999999991
178.3,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999993,9.999999999999991
178.4,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999993,9.999999999999991
178.5,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999993,9.999999999999991
178.60000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999993,9.999999999999991
178.70000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999993,9.999999999999991
178.8,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999993,9.999999999999991
178.9,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999993,9.999999999999991
179.0,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999993,9.999999999999991
179.10000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999993,9.999999999999991
179.20000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999993,9.999999999999991
179.3,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999993,9.999999999999991
179.4,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999993,9.999999999999991
179.5,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999993,9.999999999999991
179.60000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999993,9.999999999999991
179.70000000000002,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999993,9.999999999999991
179.8,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999993,9.999999999999991
179.9,9.998936189895872,9.999887724105669,10.000000000000002,9.998775593998252,9.999999991343124,9.99999999999999,10.000000000000009,9.999999999999986,9.999999999999993,9.999999999999991


==> data/distance_density.csv <==
0.0,0.0011700111844844066,0.00010751583730465976,0.003610338527410527,1.3299208952001493e-06,0.000805232113720647
0.1,0.0036490859596020045,0.0003314856348884587,0.0058481722567733496,3.969294241943285e-06,0.0012166490704310982
0.2,0.01028785727718234,0.0009497428165838167,0.00925059487103636,1.1307368907009186e-05,0.0018130268166493167
0.30000000000000004,0.026218782663911776,0.0025286944506017497,0.014288822514932598,3.074472489661578e-05,0.0026646353456102885
0.4,0.06040138159191925,0.006256561629008005,0.021552641104751333,7.978852634007245e-05,0.003862477817849146
0.5,0.12578474617417335,0.014385472515054752,0.031745474832460804,0.00019763827703137178,0.005521904222924466
0.6000000000000001,0.23678590071741207,0.03073700655159867,0.04566047580487873,0.0004672641448290184,0.00778585655635401
0.7000000000000001,0.40293079101721185,0.06103065642954413,0.06413222581441338,0.0010544224343305628,0.010827260457230384
0.8,0.6198003682789389,0.11261170810488849,0.08796086032311641,0.002271054732077489,0.014849964912167517
0.9,0.8618267296123973,0.19309369095751838,0.11780938769840654,0.004668757820480059,0.020087548029999895
1.0,1.0832653342533376,0.3076816923145543,0.15408047341856487,0.00916085217458898,0.026799277530120756
1.1,1.2308255059154605,0.45560057181331454,0.19678526889330814,0.01715659843342825,0.03526256515695351
1.2000000000000002,1.2641682697263332,0.6269254476140165,0.2454227623258185,0.030668128912387124,0.04576140756942135
1.3,1.17370793221272,0.80167173237902,0.29889205455952866,0.05232438790239248,0.058570577280098485
1.4000000000000001,0.9850583347559903,0.952634433356003,0.3554603594885403,0.08520828332342456,0.07393571753498986
1.5,0.7473269026245183,1.0519740177369472,0.41280529205384825,0.13244033101197883,0.09204998812742145
1.6,0.5125143609455728,1.0795252008698715,0.46814092792002204,0.19648051236100283,0.11302846743950526
1.7000000000000002,0.317722680464757,1.0294602690371573,0.5184241712450839,0.2782143259050326,0.1368820808278089
1.8,0.17804802174636053,0.912295281141676,0.5606233052600764,0.3760107650722403,0.16349332093279909
1.9000000000000001,0.0901930022873431,0.7512946568458387,0.5920172047037229,0.48504479799995126,0.19259636658847357
2.0,0.041300498230432,0.5749554635459484,0.6104846991271674,0.5972060604501586,0.22376431144037598
2.1,0.017095605761355902,0.4088906159967016,0.6147414738004401,0.7018225916289933,0.2564060157509442
2.2,0.006396765843819883,0.27022723370342056,0.604487771167139,0.7872112000533497,0.28977456104887406
2.3000000000000003,0.002163630869133111,0.16595873680487438,0.5804432965856907,0.8427833894206415,0.3229884261928123
2.4000000000000004,0.0006615347170135918,0.0947153043248859,0.5442636821567929,0.8611949076333704,0.3550653735255112
2.5,0.00018283901310869348,0.05023301331366163,0.49835197764538874,0.8399389508613363,0.3849677420084771
2.6,4.568060555499654e-05,0.02475753125680678,0.44559498213661125,0.7819064082062581,0.4116565362642702
2.7,1.031671878126698e-05,0.011338992670438254,0.38906455958799024,0.6947404827822674,0.43415054308311335
2.8000000000000003,2.106192629577902e-06,0.004826036991643317,0.3317266230882962,0.5891843769820412,0.4515858643660921
2.9000000000000004,3.886881863036101e-07,0.0019087798938560744,0.2761952836802977,0.4769146038391629,0.4632708634369449
3.0,6.48412456591703e-08,0.0007015685146557409,0.2245584820154193,0.368460386230137,0.46873166389535537
3.1,9.77795679694245e-09,0.00023962568218232792,0.17828710969513253,0.27170758807296463,0.4677440316123231
3.2,1.3328817904566748e-09,7.605813422655879e-05,0.1382253505668505,0.19123770104871016,0.46034865067195874
3.3000000000000003,1.6424112517664283e-10,2.243401501675513e-05,0.10464843325677844,0.12847127782373102,0.4468483429527781
3.4000000000000004,1.829443260749767e-11,6.149182439317155e-06,0.07736687163494331,0.0823757451320987,0.4277874961601166
3.5,1.8420555960590646e-12,1.5663066205679754e-06,0.055854043246859185,0.05041426628139704,0.40391564796031537
3.6,1.676614736275743e-13,3.7075346824827884e-07,0.03937598877962562,0.029448849224962912,0.37613862070483006
3.7,1.3794646645924106e-14,8.155351694326097e-08,0.027107258871677448,0.016418897388451828,0.34546164313985966
3.8000000000000003,1.0259699432329163e-15,1.6670522034233178e-08,0.01822287973310191,0.008737364054344849,0.3129294223108454
3.9000000000000004,6.897718261232609e-17,3.1666840796928547e-09,0.011962602985382145,0.004437901482910432,0.2795681031316913
4.0,4.192016866237642e-18,5.58996785935719e-10,0.007668521602052083,0.002151471835862925,0.24633351191725816
4.1000000000000005,2.302965050643568e-19,9.169864458571254e-11,0.004800371802365495,0.0009955302388571466,0.21406912535790565
4.2,1.1436639436321035e-20,1.3978660432205728e-11,0.002934373430979292,0.00043967728529552155,0.18347598507641494
4.3,5.134004765711741e-22,1.980237257688921e-12,0.001751592844828012,0.00018534223071067663,0.15509545775176653
4.4,2.0833434031641626e-23,2.6068613488784906e-13,0.0010210058211774578,7.457195426035658e-05,0.1293044844606542
4.5,7.642091130032398e-25,3.189096580566073e-14,0.0005811664685352648,2.863765454981608e-05,0.10632190579093086
4.6000000000000005,2.5340216369154184e-26,3.625487767619108e-15,0.00032303542779374693,1.0496878010677729e-05,0.08622368417597753
4.7,7.595479248206703e-28,3.830136482137355e-16,0.00017533839848546092,3.6723463734464977e-06,0.0689644148646543
4.800000000000001,2.0580067761249059e-29,3.7602012440609576e-17,9.293540400657713e-05,1.2262750899407842e-06,0.054402416788229865
4.9,5.040634125944774e-31,3.4304963462713595e-18,4.8101943295993934e-05,3.908345587449512e-07,0.04232587921895727


==> data/dp_53689247_.csv <==
frame,X,Y
0,0.0,0.0
1,10.62255859375,16.66552734375
2,-17.693359375,-10.68463134765625
3,-36.466552734375,-5.89697265625
4,2.646728515625,31.1702880859375
5,6.724365234375,-9.36859130859375
6,-23.44873046875,-42.16351318359375
7,10.379638671875,-29.318359375
8,-37.1259765625,27.6917724609375
9,-55.083740234375,-18.09478759765625
10,-53.837890625,-49.913330078125
11,33.171875,3.12841796875
12,76.4658203125,42.876220703125


==> data/dp_tra_s1_278369_.csv <==
,X,Y,U,V
0,0,0,-5,15
1,-5,15,-17,-28
2,-22,-13,25,-2
3,3,-15,16,27
4,19,12,2,-32
5,21,-20,36,5
6,57,-15,0,0


==> data/pattern_complexity.csv <==
Complexity score,Number of pattern locks,a,b
8,74,3,0
9,24,9,174
11,43,15,106
12,33,21,171
13,10,27,120
14,1,33,87
15,58,39,22
16,21,45,0
17,6,,
18,10,,
19,50,,
20,27,,
21,8,,
22,12,,
23,15,,
24,59,,
25,6,,
26,21,,
27,12,,
28,46,,
29,20,,
30,15,,
31,36,,
32,13,,
33,28,,
34,1,,
36,9,,
37,4,,
38,10,,
39,6,,
40,1,,
42,1,,


==> data/prob_points_in_pattern.csv <==
frame,prob
0,0.2
1,0.05
2,0.1
3,0.0
4,0.15
5,0.35
6,0.2
7,0.3
8,0.5
9,0.2
10,0.4
11,0.35
12,0.15
13,0.15
14,0.05
15,0.05
16,0.1
17,0.25
18,0.1
19,0.0
20,0.1
21,0.0
22,0.25
23,0.2
24,0.2
25,0.25
26,0.1
27,0.25
28,0.25
29,0.25
30,0.35
31,0.85
32,0.1
33,0.2
34,0.15
35,0.95
36,1.0
37,0.95
38,1.0
39,1.0
40,1.0
41,1.0
42,0.95
43,0.95
44,1.0
45,1.0
46,0.95
47,1.0
48,1.0
49,1.0
50,1.0
51,1.0
52,1.0
53,1.0
54,1.0
55,1.0
56,1.0
57,1.0
58,1.0
59,1.0
60,1.0
61,1.0
62,1.0
63,1.0
64,1.0
65,1.0
66,1.0
67,1.0
68,1.0
69,1.0
70,1.0
71,1.0
72,1.0
73,1.0
74,1.0
75,1.0
76,1.0
77,1.0
78,1.0
79,0.8
80,0.95
81,0.9
82,0.9
83,0.95
84,0.95
85,1.0
86,1.0
87,0.95
88,1.0
89,1.0
90,1.0
91,1.0
92,1.0
93,1.0
94,1.0
95,1.0
96,1.0
97,1.0
98,1.0
99,0.85
100,0.95
101,0.9
102,0.85
103,1.0
104,1.0
105,1.0
106,1.0
107,0.95
108,0.9
109,1.0
110,0.95
111,1.0
112,0.95
113,1.0
114,1.0
115,1.0
116,1.0
117,1.0
118,0.85
119,0.9
120,0.9
121,0.85
122,1.0
123,0.8
124,0.75
125,0.95
126,0.95
127,0.85
128,0.95
129,0.9
130,0.9
131,0.95
132,0.9
133,0.95
134,0.9
135,0.95
136,0.95
137,0.9
138,1.0
139,0.9
140,1.0
141,0.95
142,0.95
143,0.9
144,0.9
145,0.9
146,0.8
147,0.95
148,0.9
149,0.9
150,0.9
151,1.0
152,1.0
153,0.9
154,1.0
155,1.0
156,1.0
157,1.0
158,1.0
159,1.0
160,1.0
161,1.0
162,1.0
163,1.0
164,1.0
165,0.95
166,1.0
167,0.9
168,0.9
169,0.85
170,1.0
171,0.85
172,0.85
173,0.7
174,0.85
175,0.9
176,0.85
177,0.95
178,0.95
179,1.0
180,1.0
181,1.0
182,1.0
183,0.9
184,0.95
185,0.85
186,1.0
187,1.0
188,1.0
189,1.0
190,1.0
191,1.0
192,0.95
193,0.95
194,1.0
195,0.95
196,1.0
197,0.95
198,0.95
199,1.0
200,0.95
201,1.0
202,1.0
203,0.95
204,1.0
205,1.0
206,1.0
207,1.0
208,1.0
209,1.0
210,1.0
211,1.0
212,0.9
213,0.95
214,0.8
215,0.4
216,0.45
217,0.25
218,0.3
219,0.25
220,0.2
221,0.15
222,0.2


==> data/trajectory_s1_278369_.csv <==
,X,Y,U,V,C
0,0,0,-2,0,T
1,-2,0,0,3,F
2,-2,3,-1,1,F
3,-3,4,-2,2,F
4,-5,6,1,0,F
5,-4,6,-1,1,F
6,-5,7,1,1,F
7,-4,8,-1,0,F
8,-5,8,1,1,F
9,-4,9,-1,1,F
10,-5,10,1,-1,F
11,-4,9,-1,2,F
12,-5,11,1,0,F
13,-4,11,0,1,F
14,-4,12,-1,0,F
15,-5,12,1,0,F
16,-4,12,0,0,F
17,-4,12,-1,1,F
18,-5,13,1,0,F
19,-4,13,0,1,F
20,-4,14,-1,0,F
21,-5,14,1,0,F
22,-4,14,0,0,F
23,-4,14,-1,0,F
24,-5,14,1,-1,F
25,-4,13,0,1,F
26,-4,14,-1,0,F
27,-5,14,1,0,F
28,-4,14,0,-1,F
29,-4,13,0,1,F
30,-4,14,-1,0,F
31,-5,14,2,0,F
32,-3,14,-1,1,F
33,-4,15,-1,0,F
34,-5,15,1,0,T
35,-4,15,0,-1,F
36,-4,14,-1,0,F
37,-5,14,-1,-1,F
38,-6,13,0,-1,F
39,-6,12,0,0,F
40,-6,12,0,0,F
41,-6,12,0,-1,F
42,-6,11,-1,-1,F
43,-7,10,0,1,F
44,-7,11,-1,-2,F
45,-8,9,-1,1,F
46,-9,10,1,-1,F
47,-8,9,-1,0,F
48,-9,9,1,-1,F
49,-8,8,-1,0,F
50,-9,8,0,0,F
51,-9,8,-1,-1,F
52,-10,7,0,-1,F
53,-10,6,0,0,F
54,-10,6,-1,-1,F
55,-11,5,1,0,F
56,-10,5,-2,-1,F
57,-12,4,1,0,F
58,-11,4,-1,-1,F
59,-12,3,0,0,F
60,-12,3,0,-1,F
61,-12,2,-1,-1,F
62,-13,1,0,0,F
63,-13,1,-1,-1,F
64,-14,0,0,0,F
65,-14,0,-1,-2,F
66,-15,-2,0,-1,F
67,-15,-3,-1,-1,F
68,-16,-4,-1,-2,F
69,-17,-6,0,0,F
70,-17,-6,-2,-1,F
71,-19,-7,0,-2,F
72,-19,-9,-1,0,F
73,-20,-9,0,-1,F
74,-20,-10,-1,-1,F
75,-21,-11,0,0,F
76,-21,-11,0,0,F
77,-21,-11,-1,-2,F
78,-22,-13,1,0,T
79,-21,-13,-1,1,F
80,-22,-12,0,-1,F
81,-22,-13,0,0,F
82,-22,-13,0,0,F
83,-22,-13,1,0,F
84,-21,-13,0,0,F
85,-21,-13,1,1,F
86,-20,-12,0,-1,F
87,-20,-13,1,1,F
88,-19,-12,1,-1,F
89,-18,-13,1,1,F
90,-17,-12,0,-1,F
91,-17,-13,1,1,F
92,-16,-12,1,-1,F
93,-15,-13,0,1,F
94,-15,-12,1,-1,F
95,-14,-13,0,0,F
96,-14,-13,2,-1,F
97,-12,-14,0,1,F
98,-12,-13,0,0,F
99,-12,-13,2,-1,F
100,-10,-14,-1,0,F
101,-11,-14,2,1,F
102,-9,-13,-1,-1,F
103,-10,-14,1,0,F
104,-9,-14,1,0,F
105,-8,-14,0,0,F
106,-8,-14,1,0,F
107,-7,-14,0,0,F
108,-7,-14,1,0,F
109,-6,-14,2,-1,F
110,-4,-15,0,1,F
111,-4,-14,1,0,F
112,-3,-14,1,0,F
113,-2,-14,0,0,F
114,-2,-14,2,-1,F
115,0,-15,0,1,F
116,0,-14,0,-1,F
117,0,-15,1,0,F
118,1,-15,1,1,F
119,2,-14,-1,-1,F
120,1,-15,1,0,F
121,2,-15,-1,0,F
122,1,-15,1,0,F
123,2,-15,0,0,F
124,2,-15,0,0,F
125,2,-15,0,0,F
126,2,-15,0,1,F
127,2,-14,1,-1,F
128,3,-15,-1,1,T
129,2,-14,1,1,F
130,3,-13,1,-1,F
131,4,-14,-1,1,F
132,3,-13,1,0,F
133,4,-13,0,0,F
134,4,-13,1,1,F
135,5,-12,0,0,F
136,5,-12,0,1,F
137,5,-11,0,1,F
138,5,-10,1,0,F
139,6,-10,0,0,F
140,6,-10,0,1,F
141,6,-9,1,0,F
142,7,-9,0,1,F
143,7,-8,1,0,F
144,8,-8,-1,1,F
145,7,-7,1,0,F
146,8,-7,0,2,F
147,8,-5,1,-1,F
148,9,-6,-1,2,F
149,8,-4,2,0,F
150,10,-4,0,1,F
151,10,-3,0,0,F
152,10,-3,1,1,F
153,11,-2,0,1,F
154,11,-1,0,1,F
155,11,0,1,1,F
156,12,1,1,1,F
157,13,2,0,0,F
158,13,2,1,2,F
159,14,4,0,0,F
160,14,4,1,1,F
161,15,5,0,1,F
162,15,6,1,1,F
163,16,7,1,1,F
164,17,8,0,1,F
165,17,9,1,1,F
166,18,10,-1,0,F
167,17,10,1,1,F
168,18,11,0,-1,F
169,18,10,1,1,F
170,19,11,0,0,F
171,19,11,-1,1,F
172,18,12,1,0,F
173,19,12,-1,0,T
174,18,12,1,0,F
175,19,12,0,-1,F
176,19,11,-1,1,F
177,18,12,1,-1,F
178,19,11,0,0,F
179,19,11,0,-1,F
180,19,10,0,-1,F
181,19,9,-1,1,F
182,18,10,1,-1,F
183,19,9,-1,-1,F
184,18,8,1,1,F
185,19,9,-1,-2,F
186,18,7,-1,-1,F
187,17,6,1,-1,F
188,18,5,0,-1,F
189,18,4,-1,-1,F
190,17,3,1,-2,F
191,18,1,0,0,F
192,18,1,0,-1,F
193,18,0,0,-2,F
194,18,-2,1,-2,F
195,19,-4,0,0,F
196,19,-4,0,-2,F
197,19,-6,0,-1,F
198,19,-7,0,0,F
199,19,-7,1,-2,F
200,20,-9,0,-1,F
201,20,-10,-1,-1,F
202,19,-11,1,0,F
203,20,-11,0,-2,F
204,20,-13,0,-1,F
205,20,-14,0,-1,F
206,20,-15,0,0,F
207,20,-15,0,-1,F
208,20,-16,0,-1,F
209,20,-17,0,-1,F
210,20,-18,0,0,F
211,20,-18,0,0,F
212,20,-18,0,-1,F
213,20,-19,0,1,F
214,20,-18,1,0,F
215,21,-18,-1,-1,F
216,20,-19,0,0,F
217,20,-19,1,-1,F
218,21,-20,3,-2,T
219,24,-22,7,0,F
220,31,-22,11,1,F
221,42,-21,15,6,F
222,57,-15,0,0,T


==> data/trajectory_s1_53689247_.csv <==
frame,X,Y
0,0,0
1,0.015380859375,0.05279541015625
2,0.736083984375,-0.228759765625
3,-0.494384765625,-0.00018310546875
4,0.44580078125,-0.358642578125
5,0.24951171875,-0.5599365234375
6,-0.6201171875,-0.4525146484375
7,0.222900390625,-0.07647705078125
8,-0.718017578125,0.32049560546875
9,-0.546875,0.1634521484375
10,-1.20703125,0.5665283203125
11,-0.427001953125,-0.3955078125
12,0.498291015625,-0.4078369140625
13,-0.8232421875,-0.609619140625
14,-0.15771484375,0.07830810546875
15,0.392578125,-0.05029296875
16,0.861572265625,-0.69757080078125
17,0.675537109375,-0.53826904296875
18,0.584228515625,-0.19287109375
19,0.291259765625,-0.39581298828125
20,0.508544921875,-0.5323486328125
21,1.105712890625,-0.43988037109375
22,-0.018310546875,-0.5203857421875
23,0.216064453125,-0.04449462890625
24,0.43408203125,0.05810546875
25,0.250244140625,0.1016845703125
26,-0.368896484375,1.24664306640625
27,0.830322265625,0.8687744140625
28,0.721923828125,0.6329345703125
29,-0.21630859375,1.04168701171875
30,1.153076171875,0.5458984375
31,0.74169921875,0.72271728515625
32,0.310302734375,0.89105224609375
33,-0.031982421875,0.872802734375
34,0.1796875,1.33746337890625
35,0.1181640625,1.30157470703125
36,2.5673828125,6.30755615234375
37,5.803955078125,12.05145263671875
38,10.03369140625,16.2984619140625
39,10.62255859375,16.66552734375
40,10.161376953125,16.51129150390625
41,8.953857421875,11.71868896484375
42,8.379150390625,11.6944580078125
43,7.958251953125,8.3194580078125
44,6.117919921875,7.543212890625
45,1.25537109375,3.8621826171875
46,-0.681640625,3.35540771484375
47,-0.9853515625,-0.88592529296875
48,-4.354248046875,-3.94854736328125
49,-12.43310546875,-7.8092041015625
50,-17.693359375,-10.68463134765625
51,-23.551513671875,-12.5184326171875
52,-27.1171875,-12.6348876953125
53,-29.536865234375,-12.2987060546875
54,-35.248779296875,-11.978759765625
55,-37.894287109375,-10.6153564453125
56,-37.075439453125,-9.5068359375
57,-36.466552734375,-5.89697265625
58,-33.761474609375,-3.7281494140625
59,-30.560546875,-0.64129638671875
60,-27.48828125,4.63037109375
61,-21.956787109375,11.24530029296875
62,-17.80029296875,14.17718505859375
63,-14.41796875,20.466064453125
64,-11.018798828125,24.75994873046875
65,-8.573486328125,26.9522705078125
66,-6.370361328125,27.64849853515625
67,-4.328857421875,29.698486328125
68,-1.89794921875,31.15826416015625
69,-1.78662109375,30.6224365234375
70,-1.2021484375,29.84423828125
71,-0.442138671875,32.760498046875
72,0.99267578125,32.538330078125
73,-1.017822265625,34.52313232421875
74,-0.063232421875,34.854736328125
75,-0.08740234375,34.5540771484375
76,0.16162109375,34.9664306640625
77,0.103515625,34.251220703125
78,0.518310546875,33.66925048828125
79,0.037109375,33.7584228515625
80,0.08251953125,33.89306640625
81,-0.672607421875,33.36468505859375
82,-0.178955078125,33.55694580078125
83,-0.392333984375,32.537353515625
84,0.49169921875,33.19384765625
85,0.79296875,33.00433349609375
86,1.176513671875,32.19659423828125
87,1.6396484375,32.355224609375
88,1.013916015625,31.94818115234375
89,1.704833984375,31.91229248046875
90,0.973388671875,31.5548095703125
91,1.457763671875,32.9385986328125
92,0.60498046875,31.8311767578125
93,2.455810546875,30.281982421875
94,2.646728515625,31.1702880859375
95,2.395263671875,30.73974609375
96,1.718017578125,28.85015869140625
97,1.410400390625,27.74371337890625
98,1.123779296875,26.916259765625
99,0.648681640625,25.78863525390625
100,2.822265625,22.74810791015625
101,4.04248046875,20.527099609375
102,3.244873046875,17.94012451171875
103,4.02587890625,14.08544921875
104,4.370361328125,11.2373046875
105,3.971923828125,8.41937255859375
106,3.73828125,6.02618408203125
107,3.702880859375,4.0167236328125
108,3.801025390625,1.09307861328125
109,3.803955078125,-2.4022216796875
110,5.32275390625,-5.81573486328125
111,5.224853515625,-5.7291259765625
112,5.564208984375,-7.35821533203125
113,5.89111328125,-7.249267578125
114,4.211181640625,-8.32403564453125
115,4.91455078125,-7.58245849609375
116,5.23681640625,-8.47113037109375
117,6.81298828125,-8.6878662109375
118,6.4013671875,-8.5626220703125
119,5.977294921875,-8.8045654296875
120,5.600341796875,-9.0328369140625
121,6.724365234375,-9.36859130859375
122,6.51025390625,-9.60040283203125
123,6.43359375,-9.91949462890625
124,6.382568359375,-9.88092041015625
125,6.21630859375,-8.5303955078125
126,5.23828125,-8.8070068359375
127,5.321533203125,-8.802001953125
128,5.32421875,-8.7901611328125
129,5.138427734375,-9.497314453125
130,5.97021484375,-7.8043212890625
131,5.289794921875,-9.23748779296875
132,5.074951171875,-9.29669189453125
133,5.44580078125,-7.69818115234375
134,4.9814453125,-8.508056640625
135,5.43408203125,-8.36004638671875
136,4.91064453125,-9.16351318359375
137,4.933349609375,-7.052734375
138,4.83837890625,-7.40850830078125
139,4.727783203125,-7.76312255859375
140,4.725341796875,-8.30706787109375
141,4.92626953125,-7.78521728515625
142,3.6572265625,-8.885986328125
143,3.97314453125,-10.7576904296875
144,2.08251953125,-10.7879638671875
145,1.882080078125,-13.20550537109375
146,-1.10888671875,-14.7003173828125
147,-3.31298828125,-17.639892578125
148,-4.889892578125,-20.25531005859375
149,-8.35009765625,-23.09185791015625
150,-10.91162109375,-26.41650390625
151,-13.714599609375,-28.51495361328125
152,-15.21435546875,-30.94775390625
153,-16.603759765625,-33.373046875
154,-17.973876953125,-34.950927734375
155,-18.998779296875,-37.56915283203125
156,-19.84716796875,-38.28564453125
157,-21.173583984375,-40.828369140625
158,-22.39208984375,-39.4945068359375
159,-22.835693359375,-40.14666748046875
160,-23.027587890625,-40.521240234375
161,-23.249755859375,-41.24658203125
162,-23.193359375,-41.1778564453125
163,-23.44873046875,-42.16351318359375
164,-22.67724609375,-41.40185546875
165,-23.065673828125,-41.3599853515625
166,-23.435302734375,-41.00714111328125
167,-23.19580078125,-41.6368408203125
168,-22.79296875,-40.8756103515625
169,-23.369384765625,-41.68658447265625
170,-22.87548828125,-40.53594970703125
171,-23.283203125,-40.94085693359375
172,-23.009765625,-39.96240234375
173,-23.48291015625,-41.03131103515625
174,-23.439453125,-40.52056884765625
175,-23.14404296875,-39.7532958984375
176,-22.71142578125,-38.5814208984375
177,-21.222412109375,-39.26708984375
178,-18.88525390625,-38.22918701171875
179,-17.322509765625,-37.29150390625
180,-13.63818359375,-35.824462890625
181,-5.339111328125,-34.3714599609375
182,-3.505615234375,-33.2947998046875
183,-2.3134765625,-33.46673583984375
184,0.256103515625,-33.811279296875
185,2.66455078125,-32.68243408203125
186,5.88427734375,-31.5308837890625
187,5.704345703125,-31.43975830078125
188,7.346435546875,-30.79742431640625
189,6.9345703125,-30.9542236328125
190,6.980712890625,-29.334228515625
191,8.754638671875,-30.1385498046875
192,9.42236328125,-29.47552490234375
193,8.57666015625,-30.24481201171875
194,9.135009765625,-29.74249267578125
195,8.3740234375,-30.468994140625
196,8.915283203125,-29.9539794921875
197,8.267822265625,-30.3978271484375
198,8.553955078125,-30.53948974609375
199,10.379638671875,-29.318359375
200,9.51123046875,-30.315673828125
201,9.12646484375,-29.77484130859375
202,8.370849609375,-30.25201416015625
203,10.440673828125,-29.688232421875
204,9.30615234375,-30.18621826171875
205,8.43408203125,-30.620361328125
206,8.791259765625,-29.96026611328125
207,9.532470703125,-30.48870849609375
208,9.0849609375,-30.717041015625
209,8.982177734375,-30.08575439453125
210,7.251953125,-26.5128173828125
211,-0.788818359375,-20.73223876953125
212,-5.28125,-16.194091796875
213,-8.096923828125,-12.7628173828125
214,-12.011474609375,-7.003662109375
215,-17.271240234375,-1.5823974609375
216,-23.085693359375,5.8470458984375
217,-25.41259765625,8.7406005859375
218,-29.912353515625,14.6854248046875
219,-31.800048828125,18.0029296875
220,-33.262451171875,21.10089111328125
221,-34.7392578125,23.93994140625
222,-35.265380859375,26.07025146484375
223,-35.61669921875,26.418212890625
224,-37.1259765625,27.6917724609375
225,-35.832275390625,27.92620849609375
226,-35.65673828125,27.99554443359375
227,-36.374755859375,27.5753173828125
228,-36.1328125,27.79302978515625
229,-36.289306640625,27.602294921875
230,-36.12890625,27.88067626953125
231,-36.30517578125,27.789306640625
232,-36.21728515625,27.75299072265625
233,-36.14013671875,27.50469970703125
234,-35.920654296875,27.28289794921875
235,-35.935302734375,27.70294189453125
236,-36.813232421875,26.8756103515625
237,-35.95068359375,27.326171875
238,-35.83837890625,27.44573974609375
239,-35.418701171875,25.65130615234375
240,-35.3642578125,25.851318359375
241,-36.274658203125,25.594482421875
242,-34.408447265625,25.0760498046875
243,-34.41650390625,25.70758056640625
244,-35.38916015625,25.865234375
245,-34.904541015625,24.2169189453125
246,-34.64111328125,24.1241455078125
247,-33.806640625,22.8798828125
248,-35.586181640625,21.57391357421875
249,-34.569091796875,19.41412353515625
250,-36.05126953125,16.15240478515625
251,-36.0498046875,13.8231201171875
252,-37.400390625,11.77252197265625
253,-39.489013671875,8.80438232421875
254,-40.084716796875,4.59222412109375
255,-42.17236328125,1.93804931640625
256,-44.85546875,1.74658203125
257,-46.65380859375,-2.697265625
258,-47.48583984375,-6.00201416015625
259,-48.954345703125,-8.92144775390625
260,-50.455078125,-11.0081787109375
261,-52.471435546875,-14.3468017578125
262,-53.463623046875,-16.52825927734375
263,-54.171630859375,-17.27630615234375
264,-53.746826171875,-17.8447265625
265,-54.1826171875,-17.234375
266,-53.86669921875,-17.77752685546875
267,-55.083740234375,-18.09478759765625
268,-54.00390625,-17.61065673828125
269,-54.168212890625,-18.39056396484375
270,-53.92431640625,-17.84521484375
271,-53.995361328125,-18.14459228515625
272,-54.5419921875,-17.138671875
273,-54.357177734375,-15.87945556640625
274,-54.275634765625,-16.62353515625
275,-53.02197265625,-16.85113525390625
276,-53.302734375,-20.19537353515625
277,-53.771484375,-22.80682373046875
278,-54.39599609375,-26.89874267578125
279,-52.448974609375,-31.5855712890625
280,-50.681884765625,-35.57586669921875
281,-50.23193359375,-38.65185546875
282,-49.938720703125,-41.8583984375
283,-49.7646484375,-44.1026611328125
284,-50.14794921875,-46.92083740234375
285,-50.021484375,-48.44964599609375
286,-52.017333984375,-48.377197265625
287,-52.515625,-49.06781005859375
288,-53.42236328125,-48.1004638671875
289,-52.215576171875,-48.2464599609375
290,-52.97119140625,-48.34686279296875
291,-52.6455078125,-48.1368408203125
292,-53.805419921875,-48.8140869140625
293,-53.152587890625,-48.96435546875
294,-53.408935546875,-49.38323974609375
295,-52.115966796875,-48.71759033203125
296,-53.837890625,-49.913330078125
297,-53.022216796875,-49.14910888671875
298,-54.183349609375,-48.5313720703125
299,-54.385009765625,-48.17022705078125
300,-54.274169921875,-48.1336669921875
301,-54.192138671875,-47.383544921875
302,-47.297119140625,-42.816162109375
303,-29.956298828125,-37.0555419921875
304,-8.4228515625,-22.8590087890625
305,12.18310546875,-8.93292236328125
306,33.171875,3.12841796875
307,57.50439453125,26.44305419921875
308,76.4658203125,42.876220703125


==> data/trajectory_s1_no_redundancy_.csv <==
,X,Y,U,V,C
34,-5,15,1,0,T
35,-4,15,0,-1,F
36,-4,14,-1,0,F
37,-5,14,-1,-1,F
38,-6,13,0,-1,F
39,-6,12,0,0,F
40,-6,12,0,0,F
41,-6,12,0,-1,F
42,-6,11,-1,-1,F
43,-7,10,0,1,F
44,-7,11,-1,-2,F
45,-8,9,-1,1,F
46,-9,10,1,-1,F
47,-8,9,-1,0,F
48,-9,9,1,-1,F
49,-8,8,-1,0,F
50,-9,8,0,0,F
51,-9,8,-1,-1,F
52,-10,7,0,-1,F
53,-10,6,0,0,F
54,-10,6,-1,-1,F
55,-11,5,1,0,F
56,-10,5,-2,-1,F
57,-12,4,1,0,F
58,-11,4,-1,-1,F
59,-12,3,0,0,F
60,-12,3,0,-1,F
61,-12,2,-1,-1,F
62,-13,1,0,0,F
63,-13,1,-1,-1,F
64,-14,0,0,0,F
65,-14,0,-1,-2,F
66,-15,-2,0,-1,F
67,-15,-3,-1,-1,F
68,-16,-4,-1,-2,F
69,-17,-6,0,0,F
70,-17,-6,-2,-1,F
71,-19,-7,0,-2,F
72,-19,-9,-1,0,F
73,-20,-9,0,-1,F
74,-20,-10,-1,-1,F
75,-21,-11,0,0,F
76,-21,-11,0,0,F
77,-21,-11,-1,-2,F
78,-22,-13,1,0,T
79,-21,-13,-1,1,F
80,-22,-12,0,-1,F
81,-22,-13,0,0,F
82,-22,-13,0,0,F
83,-22,-13,1,0,F
84,-21,-13,0,0,F
85,-21,-13,1,1,F
86,-20,-12,0,-1,F
87,-20,-13,1,1,F
88,-19,-12,1,-1,F
89,-18,-13,1,1,F
90,-17,-12,0,-1,F
91,-17,-13,1,1,F
92,-16,-12,1,-1,F
93,-15,-13,0,1,F
94,-15,-12,1,-1,F
95,-14,-13,0,0,F
96,-14,-13,2,-1,F
97,-12,-14,0,1,F
98,-12,-13,0,0,F
99,-12,-13,2,-1,F
100,-10,-14,-1,0,F
101,-11,-14,2,1,F
102,-9,-13,-1,-1,F
103,-10,-14,1,0,F
104,-9,-14,1,0,F
105,-8,-14,0,0,F
106,-8,-14,1,0,F
107,-7,-14,0,0,F
108,-7,-14,1,0,F
109,-6,-14,2,-1,F
110,-4,-15,0,1,F
111,-4,-14,1,0,F
112,-3,-14,1,0,F
113,-2,-14,0,0,F
114,-2,-14,2,-1,F
115,0,-15,0,1,F
116,0,-14,0,-1,F
117,0,-15,1,0,F
118,1,-15,1,1,F
119,2,-14,-1,-1,F
120,1,-15,1,0,F
121,2,-15,-1,0,F
122,1,-15,1,0,F
123,2,-15,0,0,F
124,2,-15,0,0,F
125,2,-15,0,0,F
126,2,-15,0,1,F
127,2,-14,1,-1,F
128,3,-15,-1,1,T
129,2,-14,1,1,F
130,3,-13,1,-1,F
131,4,-14,-1,1,F
132,3,-13,1,0,F
133,4,-13,0,0,F
134,4,-13,1,1,F
135,5,-12,0,0,F
136,5,-12,0,1,F
137,5,-11,0,1,F
138,5,-10,1,0,F
139,6,-10,0,0,F
140,6,-10,0,1,F
141,6,-9,1,0,F
142,7,-9,0,1,F
143,7,-8,1,0,F
144,8,-8,-1,1,F
145,7,-7,1,0,F
146,8,-7,0,2,F
147,8,-5,1,-1,F
148,9,-6,-1,2,F
149,8,-4,2,0,F
150,10,-4,0,1,F
151,10,-3,0,0,F
152,10,-3,1,1,F
153,11,-2,0,1,F
154,11,-1,0,1,F
155,11,0,1,1,F
156,12,1,1,1,F
157,13,2,0,0,F
158,13,2,1,2,F
159,14,4,0,0,F
160,14,4,1,1,F
161,15,5,0,1,F
162,15,6,1,1,F
163,16,7,1,1,F
164,17,8,0,1,F
165,17,9,1,1,F
166,18,10,-1,0,F
167,17,10,1,1,F
168,18,11,0,-1,F
169,18,10,1,1,F
170,19,11,0,0,F
171,19,11,-1,1,F
172,18,12,1,0,F
173,19,12,-1,0,T
174,18,12,1,0,F
175,19,12,0,-1,F
176,19,11,-1,1,F
177,18,12,1,-1,F
178,19,11,0,0,F
179,19,11,0,-1,F
180,19,10,0,-1,F
181,19,9,-1,1,F
182,18,10,1,-1,F
183,19,9,-1,-1,F
184,18,8,1,1,F
185,19,9,-1,-2,F
186,18,7,-1,-1,F
187,17,6,1,-1,F
188,18,5,0,-1,F
189,18,4,-1,-1,F
190,17,3,1,-2,F
191,18,1,0,0,F
192,18,1,0,-1,F
193,18,0,0,-2,F
194,18,-2,1,-2,F
195,19,-4,0,0,F
196,19,-4,0,-2,F
197,19,-6,0,-1,F
198,19,-7,0,0,F
199,19,-7,1,-2,F
200,20,-9,0,-1,F
201,20,-10,-1,-1,F
202,19,-11,1,0,F
203,20,-11,0,-2,F
204,20,-13,0,-1,F
205,20,-14,0,-1,F
206,20,-15,0,0,F
207,20,-15,0,-1,F
208,20,-16,0,-1,F
209,20,-17,0,-1,F
210,20,-18,0,0,F
211,20,-18,0,0,F
212,20,-18,0,-1,F
213,20,-19,0,1,F
214,20,-18,1,0,F
215,21,-18,-1,-1,F
216,20,-19,0,0,F
217,20,-19,1,-1,F
218,21,-20,0,0,T


==> data/trajectory_s2_5298674_.csv <==
,X,Y,U,V,C
0,0,0,0,0,T
1,0,0,1,1,F
2,1,1,-1,-1,F
3,0,0,1,1,F
4,1,1,-1,1,F
5,0,2,1,-1,F
6,1,1,0,1,F
7,1,2,-1,2,F
8,0,4,2,-2,F
9,2,2,0,2,F
10,2,4,0,1,F
11,2,5,0,-1,F
12,2,4,0,3,F
13,2,7,0,0,F
14,2,7,0,1,F
15,2,8,0,1,F
16,2,9,0,0,F
17,2,9,1,2,F
18,3,11,-1,0,F
19,2,11,0,0,F
20,2,11,-1,1,F
21,1,12,1,-2,F
22,2,10,0,3,F
23,2,13,0,-1,T
24,2,12,0,-1,F
25,2,11,0,1,F
26,2,12,0,-1,F
27,2,11,-1,0,F
28,1,11,0,-1,F
29,1,10,2,0,F
30,3,10,-2,0,F
31,1,10,0,0,F
32,1,10,1,0,F
33,2,10,0,-1,F
34,2,9,1,0,F
35,3,9,1,-2,F
36,4,7,1,-1,F
37,5,6,0,0,F
38,5,6,1,-2,F
39,6,4,0,0,F
40,6,4,1,-2,F
41,7,2,-1,0,F
42,6,2,2,-2,F
43,8,0,0,0,F
44,8,0,1,-1,F
45,9,-1,1,-1,F
46,10,-2,0,-1,F
47,10,-3,1,-1,F
48,11,-4,1,-3,F
49,12,-7,0,0,F
50,12,-7,0,-2,F
51,12,-9,2,-2,F
52,14,-11,0,-1,F
53,14,-12,-1,-2,F
54,13,-14,2,0,F
55,15,-14,-1,-1,F
56,14,-15,2,-1,F
57,16,-16,-1,-1,F
58,15,-17,1,-1,F
59,16,-18,0,0,F
60,16,-18,0,-3,F
61,16,-21,1,0,F
62,17,-21,-1,1,F
63,16,-20,2,-1,F
64,18,-21,-2,1,T
65,16,-20,0,-1,F
66,16,-21,1,1,F
67,17,-20,-1,0,F
68,16,-20,1,-1,F
69,17,-21,1,0,F
70,18,-21,-1,1,F
71,17,-20,0,-1,F
72,17,-21,0,1,F
73,17,-20,-1,0,F
74,16,-20,1,-1,F
75,17,-21,-1,0,F
76,16,-21,0,2,F
77,16,-19,1,-1,F
78,17,-20,0,-1,F
79,17,-21,0,2,F
80,17,-19,-1,-1,F
81,16,-20,0,1,F
82,16,-19,-1,-1,F
83,15,-20,0,1,F
84,15,-19,-1,0,F
85,14,-19,-1,1,F
86,13,-18,-1,-1,F
87,12,-19,-1,1,F
88,11,-18,0,0,F
89,11,-18,-2,-1,F
90,9,-19,0,1,F
91,9,-18,-2,1,F
92,7,-17,0,0,F
93,7,-17,-1,0,F
94,6,-17,-1,1,F
95,5,-16,-1,0,F
96,4,-16,0,-1,F
97,4,-17,-1,1,F
98,3,-16,-1,-1,F
99,2,-17,-1,0,F
100,1,-17,1,1,T
101,2,-16,0,0,F
102,2,-16,0,0,F
103,2,-16,0,-1,F
104,2,-17,0,1,F
105,2,-16,0,0,F
106,2,-16,0,-1,F
107,2,-17,0,-1,F
108,2,-18,0,2,F
109,2,-16,0,-1,F
110,2,-17,1,0,F
111,3,-17,-1,0,F
112,2,-17,1,0,F
113,3,-17,-1,0,F
114,2,-17,0,1,F
115,2,-16,-1,-2,F
116,1,-18,2,1,F
117,3,-17,0,0,F
118,3,-17,-1,1,F
119,2,-16,1,-1,F
120,3,-17,-1,-1,F
121,2,-18,1,1,F
122,3,-17,-1,0,F
123,2,-17,0,-1,F
124,2,-18,0,1,F
125,2,-17,1,0,F
126,3,-17,-1,0,F
127,2,-17,1,-1,F
128,3,-18,-2,0,F
129,1,-18,2,0,F
130,3,-18,0,2,F
131,3,-16,0,-2,F
132,3,-18,0,1,F
133,3,-17,0,0,F
134,3,-17,-1,0,F
135,2,-17,0,1,F
136,2,-16,2,-2,F
137,4,-18,-2,1,F
138,2,-17,1,0,F
139,3,-17,0,1,F
140,3,-16,1,-2,F
141,4,-18,-1,2,F
142,3,-16,1,-1,F
143,4,-17,0,1,F
144,4,-16,0,0,F
145,4,-16,1,1,F
146,5,-15,1,1,F
147,6,-14,2,0,F
148,8,-14,0,0,F
149,8,-14,0,1,F
150,8,-13,2,0,F
151,10,-13,2,1,F
152,12,-12,0,2,F
153,12,-10,2,-1,F
154,14,-11,1,1,F
155,15,-10,3,2,F
156,18,-8,0,0,F
157,18,-8,0,0,F
158,18,-8,2,0,F
159,20,-8,0,1,F
160,20,-7,-1,-1,T
161,19,-8,0,0,F
162,19,-8,1,1,F
163,20,-7,0,0,F
164,20,-7,0,0,F
165,20,-7,0,-1,F
166,20,-8,-1,1,F
167,19,-7,1,-2,F
168,20,-9,-1,1,F
169,19,-8,0,0,F
170,19,-8,0,-1,F
171,19,-9,-2,1,F
172,17,-8,1,0,F
173,18,-8,0,0,F
174,18,-8,-3,-1,F
175,15,-9,0,1,F
176,15,-8,-1,-1,F
177,14,-9,-2,-1,F
178,12,-10,-2,0,F
179,10,-10,-1,0,F
180,9,-10,-2,0,F
181,7,-10,-2,0,F
182,5,-10,0,0,F
183,5,-10,-2,0,F
184,3,-10,-1,0,F
185,2,-10,-3,0,F
186,-1,-10,1,0,F
187,0,-10,-3,-1,F
188,-3,-11,-2,2,F
189,-5,-9,-1,1,F
190,-6,-8,1,-1,F
191,-5,-9,0,-1,F
192,-5,-10,-7,-3,F
193,-12,-13,-1,0,F
194,-13,-13,0,-1,F
195,-13,-14,0,0,F
196,-13,-14,1,0,F
197,-12,-14,0,-1,F
198,-12,-15,-2,1,F
199,-14,-14,2,0,T
200,-12,-14,0,0,F
201,-12,-14,-2,0,F
202,-14,-14,2,-1,F
203,-12,-15,0,0,F
204,-12,-15,-1,1,F
205,-13,-14,0,0,F
206,-13,-14,1,0,F
207,-12,-14,-1,0,F
208,-13,-14,1,0,F
209,-12,-14,-1,0,F
210,-13,-14,1,0,F
211,-12,-14,-1,0,F
212,-13,-14,2,0,F
213,-11,-14,-2,1,F
214,-13,-13,2,0,F
215,-11,-13,-1,0,F
216,-12,-13,0,1,F
217,-12,-12,0,0,F
218,-12,-12,0,1,F
219,-12,-11,0,0,F
220,-12,-11,1,0,F
221,-11,-11,0,0,F
222,-11,-11,-1,2,F
223,-12,-9,1,1,F
224,-11,-8,-2,0,F
225,-13,-8,2,2,F
226,-11,-6,2,2,F
227,-9,-4,-1,2,F
228,-10,-2,0,0,F
229,-10,-2,1,2,F
230,-9,0,0,1,F
231,-9,1,0,1,F
232,-9,2,-1,1,F
233,-10,3,0,0,F
234,-10,3,1,-1,F
235,-9,2,0,1,F
236,-9,3,-1,-1,F
237,-10,2,0,1,F
238,-10,3,0,-1,F
239,-10,2,0,1,F
240,-10,3,1,-1,F
241,-9,2,-1,1,F
242,-10,3,0,-1,F
243,-10,2,0,1,F
244,-10,3,-1,-1,F
245,-11,2,1,0,F
246,-10,2,0,1,F
247,-10,3,-1,-1,F
248,-11,2,1,1,F
249,-10,3,-1,-1,F
250,-11,2,1,1,F
251,-10,3,0,1,F
252,-10,4,0,-2,T
253,-10,2,1,2,F
254,-9,4,0,0,F
255,-9,4,1,0,F
256,-8,4,-1,0,F
257,-9,4,1,-1,F
258,-8,3,0,0,F
259,-8,3,1,-1,F
260,-7,2,-1,1,F
261,-8,3,1,-2,F
262,-7,1,0,-1,F
263,-7,0,0,-1,F
264,-7,-1,1,1,F
265,-6,0,1,-2,F
266,-5,-2,0,0,T


==> figs/trajectory_s1_53689247_.csv <==
frame,X,Y
0,0,0
1,0.015380859375,0.05279541015625
2,0.736083984375,-0.228759765625
3,-0.494384765625,-0.00018310546875
4,0.44580078125,-0.358642578125
5,0.24951171875,-0.5599365234375
6,-0.6201171875,-0.4525146484375
7,0.222900390625,-0.07647705078125
8,-0.718017578125,0.32049560546875
9,-0.546875,0.1634521484375
10,-1.20703125,0.5665283203125
11,-0.427001953125,-0.3955078125
12,0.498291015625,-0.4078369140625
13,-0.8232421875,-0.609619140625
14,-0.15771484375,0.07830810546875
15,0.392578125,-0.05029296875
16,0.861572265625,-0.69757080078125
17,0.675537109375,-0.53826904296875
18,0.584228515625,-0.19287109375
19,0.291259765625,-0.39581298828125
20,0.508544921875,-0.5323486328125
21,1.105712890625,-0.43988037109375
22,-0.018310546875,-0.5203857421875
23,0.216064453125,-0.04449462890625
24,0.43408203125,0.05810546875
25,0.250244140625,0.1016845703125
26,-0.368896484375,1.24664306640625
27,0.830322265625,0.8687744140625
28,0.721923828125,0.6329345703125
29,-0.21630859375,1.04168701171875
30,1.153076171875,0.5458984375
31,0.74169921875,0.72271728515625
32,0.310302734375,0.89105224609375
33,-0.031982421875,0.872802734375
34,0.1796875,1.33746337890625
35,0.1181640625,1.30157470703125
36,2.5673828125,6.30755615234375
37,5.803955078125,12.05145263671875
38,10.03369140625,16.2984619140625
39,10.62255859375,16.66552734375
40,10.161376953125,16.51129150390625
41,8.953857421875,11.71868896484375
42,8.379150390625,11.6944580078125
43,7.958251953125,8.3194580078125
44,6.117919921875,7.543212890625
45,1.25537109375,3.8621826171875
46,-0.681640625,3.35540771484375
47,-0.9853515625,-0.88592529296875
48,-4.354248046875,-3.94854736328125
49,-12.43310546875,-7.8092041015625
50,-17.693359375,-10.68463134765625
51,-23.551513671875,-12.5184326171875
52,-27.1171875,-12.6348876953125
53,-29.536865234375,-12.2987060546875
54,-35.248779296875,-11.978759765625
55,-37.894287109375,-10.6153564453125
56,-37.075439453125,-9.5068359375
57,-36.466552734375,-5.89697265625
58,-33.761474609375,-3.7281494140625
59,-30.560546875,-0.64129638671875
60,-27.48828125,4.63037109375
61,-21.956787109375,11.24530029296875
62,-17.80029296875,14.17718505859375
63,-14.41796875,20.466064453125
64,-11.018798828125,24.75994873046875
65,-8.573486328125,26.9522705078125
66,-6.370361328125,27.64849853515625
67,-4.328857421875,29.698486328125
68,-1.89794921875,31.15826416015625
69,-1.78662109375,30.6224365234375
70,-1.2021484375,29.84423828125
71,-0.442138671875,32.760498046875
72,0.99267578125,32.538330078125
73,-1.017822265625,34.52313232421875
74,-0.063232421875,34.854736328125
75,-0.08740234375,34.5540771484375
76,0.16162109375,34.9664306640625
77,0.103515625,34.251220703125
78,0.518310546875,33.66925048828125
79,0.037109375,33.7584228515625
80,0.08251953125,33.89306640625
81,-0.672607421875,33.36468505859375
82,-0.178955078125,33.55694580078125
83,-0.392333984375,32.537353515625
84,0.49169921875,33.19384765625
85,0.79296875,33.00433349609375
86,1.176513671875,32.19659423828125
87,1.6396484375,32.355224609375
88,1.013916015625,31.94818115234375
89,1.704833984375,31.91229248046875
90,0.973388671875,31.5548095703125
91,1.457763671875,32.9385986328125
92,0.60498046875,31.8311767578125
93,2.455810546875,30.281982421875
94,2.646728515625,31.1702880859375
95,2.395263671875,30.73974609375
96,1.718017578125,28.85015869140625
97,1.410400390625,27.74371337890625
98,1.123779296875,26.916259765625
99,0.648681640625,25.78863525390625
100,2.822265625,22.74810791015625
101,4.04248046875,20.527099609375
102,3.244873046875,17.94012451171875
103,4.02587890625,14.08544921875
104,4.370361328125,11.2373046875
105,3.971923828125,8.41937255859375
106,3.73828125,6.02618408203125
107,3.702880859375,4.0167236328125
108,3.801025390625,1.09307861328125
109,3.803955078125,-2.4022216796875
110,5.32275390625,-5.81573486328125
111,5.224853515625,-5.7291259765625
112,5.564208984375,-7.35821533203125
113,5.89111328125,-7.249267578125
114,4.211181640625,-8.32403564453125
115,4.91455078125,-7.58245849609375
116,5.23681640625,-8.47113037109375
117,6.81298828125,-8.6878662109375
118,6.4013671875,-8.5626220703125
119,5.977294921875,-8.8045654296875
120,5.600341796875,-9.0328369140625
121,6.724365234375,-9.36859130859375
122,6.51025390625,-9.60040283203125
123,6.43359375,-9.91949462890625
124,6.382568359375,-9.88092041015625
125,6.21630859375,-8.5303955078125
126,5.23828125,-8.8070068359375
127,5.321533203125,-8.802001953125
128,5.32421875,-8.7901611328125
129,5.138427734375,-9.497314453125
130,5.97021484375,-7.8043212890625
131,5.289794921875,-9.23748779296875
132,5.074951171875,-9.29669189453125
133,5.44580078125,-7.69818115234375
134,4.9814453125,-8.508056640625
135,5.43408203125,-8.36004638671875
136,4.91064453125,-9.16351318359375
137,4.933349609375,-7.052734375
138,4.83837890625,-7.40850830078125
139,4.727783203125,-7.76312255859375
140,4.725341796875,-8.30706787109375
141,4.92626953125,-7.78521728515625
142,3.6572265625,-8.885986328125
143,3.97314453125,-10.7576904296875
144,2.08251953125,-10.7879638671875
145,1.882080078125,-13.20550537109375
146,-1.10888671875,-14.7003173828125
147,-3.31298828125,-17.639892578125
148,-4.889892578125,-20.25531005859375
149,-8.35009765625,-23.09185791015625
150,-10.91162109375,-26.41650390625
151,-13.714599609375,-28.51495361328125
152,-15.21435546875,-30.94775390625
153,-16.603759765625,-33.373046875
154,-17.973876953125,-34.950927734375
155,-18.998779296875,-37.56915283203125
156,-19.84716796875,-38.28564453125
157,-21.173583984375,-40.828369140625
158,-22.39208984375,-39.4945068359375
159,-22.835693359375,-40.14666748046875
160,-23.027587890625,-40.521240234375
161,-23.249755859375,-41.24658203125
162,-23.193359375,-41.1778564453125
163,-23.44873046875,-42.16351318359375
164,-22.67724609375,-41.40185546875
165,-23.065673828125,-41.3599853515625
166,-23.435302734375,-41.00714111328125
167,-23.19580078125,-41.6368408203125
168,-22.79296875,-40.8756103515625
169,-23.369384765625,-41.68658447265625
170,-22.87548828125,-40.53594970703125
171,-23.283203125,-40.94085693359375
172,-23.009765625,-39.96240234375
173,-23.48291015625,-41.03131103515625
174,-23.439453125,-40.52056884765625
175,-23.14404296875,-39.7532958984375
176,-22.71142578125,-38.5814208984375
177,-21.222412109375,-39.26708984375
178,-18.88525390625,-38.22918701171875
179,-17.322509765625,-37.29150390625
180,-13.63818359375,-35.824462890625
181,-5.339111328125,-34.3714599609375
182,-3.505615234375,-33.2947998046875
183,-2.3134765625,-33.46673583984375
184,0.256103515625,-33.811279296875
185,2.66455078125,-32.68243408203125
186,5.88427734375,-31.5308837890625
187,5.704345703125,-31.43975830078125
188,7.346435546875,-30.79742431640625
189,6.9345703125,-30.9542236328125
190,6.980712890625,-29.334228515625
191,8.754638671875,-30.1385498046875
192,9.42236328125,-29.47552490234375
193,8.57666015625,-30.24481201171875
194,9.135009765625,-29.74249267578125
195,8.3740234375,-30.468994140625
196,8.915283203125,-29.9539794921875
197,8.267822265625,-30.3978271484375
198,8.553955078125,-30.53948974609375
199,10.379638671875,-29.318359375
200,9.51123046875,-30.315673828125
201,9.12646484375,-29.77484130859375
202,8.370849609375,-30.25201416015625
203,10.440673828125,-29.688232421875
204,9.30615234375,-30.18621826171875
205,8.43408203125,-30.620361328125
206,8.791259765625,-29.96026611328125
207,9.532470703125,-30.48870849609375
208,9.0849609375,-30.717041015625
209,8.982177734375,-30.08575439453125
210,7.251953125,-26.5128173828125
211,-0.788818359375,-20.73223876953125
212,-5.28125,-16.194091796875
213,-8.096923828125,-12.7628173828125
214,-12.011474609375,-7.003662109375
215,-17.271240234375,-1.5823974609375
216,-23.085693359375,5.8470458984375
217,-25.41259765625,8.7406005859375
218,-29.912353515625,14.6854248046875
219,-31.800048828125,18.0029296875
220,-33.262451171875,21.10089111328125
221,-34.7392578125,23.93994140625
222,-35.265380859375,26.07025146484375
223,-35.61669921875,26.418212890625
224,-37.1259765625,27.6917724609375
225,-35.832275390625,27.92620849609375
226,-35.65673828125,27.99554443359375
227,-36.374755859375,27.5753173828125
228,-36.1328125,27.79302978515625
229,-36.289306640625,27.602294921875
230,-36.12890625,27.88067626953125
231,-36.30517578125,27.789306640625
232,-36.21728515625,27.75299072265625
233,-36.14013671875,27.50469970703125
234,-35.920654296875,27.28289794921875
235,-35.935302734375,27.70294189453125
236,-36.813232421875,26.8756103515625
237,-35.95068359375,27.326171875
238,-35.83837890625,27.44573974609375
239,-35.418701171875,25.65130615234375
240,-35.3642578125,25.851318359375
241,-36.274658203125,25.594482421875
242,-34.408447265625,25.0760498046875
243,-34.41650390625,25.70758056640625
244,-35.38916015625,25.865234375
245,-34.904541015625,24.2169189453125
246,-34.64111328125,24.1241455078125
247,-33.806640625,22.8798828125
248,-35.586181640625,21.57391357421875
249,-34.569091796875,19.41412353515625
250,-36.05126953125,16.15240478515625
251,-36.0498046875,13.8231201171875
252,-37.400390625,11.77252197265625
253,-39.489013671875,8.80438232421875
254,-40.084716796875,4.59222412109375
255,-42.17236328125,1.93804931640625
256,-44.85546875,1.74658203125
257,-46.65380859375,-2.697265625
258,-47.48583984375,-6.00201416015625
259,-48.954345703125,-8.92144775390625
260,-50.455078125,-11.0081787109375
261,-52.471435546875,-14.3468017578125
262,-53.463623046875,-16.52825927734375
263,-54.171630859375,-17.27630615234375
264,-53.746826171875,-17.8447265625
265,-54.1826171875,-17.234375
266,-53.86669921875,-17.77752685546875
267,-55.083740234375,-18.09478759765625
268,-54.00390625,-17.61065673828125
269,-54.168212890625,-18.39056396484375
270,-53.92431640625,-17.84521484375
271,-53.995361328125,-18.14459228515625
272,-54.5419921875,-17.138671875
273,-54.357177734375,-15.87945556640625
274,-54.275634765625,-16.62353515625
275,-53.02197265625,-16.85113525390625
276,-53.302734375,-20.19537353515625
277,-53.771484375,-22.80682373046875
278,-54.39599609375,-26.89874267578125
279,-52.448974609375,-31.5855712890625
280,-50.681884765625,-35.57586669921875
281,-50.23193359375,-38.65185546875
282,-49.938720703125,-41.8583984375
283,-49.7646484375,-44.1026611328125
284,-50.14794921875,-46.92083740234375
285,-50.021484375,-48.44964599609375
286,-52.017333984375,-48.377197265625
287,-52.515625,-49.06781005859375
288,-53.42236328125,-48.1004638671875
289,-52.215576171875,-48.2464599609375
290,-52.97119140625,-48.34686279296875
291,-52.6455078125,-48.1368408203125
292,-53.805419921875,-48.8140869140625
293,-53.152587890625,-48.96435546875
294,-53.408935546875,-49.38323974609375
295,-52.115966796875,-48.71759033203125
296,-53.837890625,-49.913330078125
297,-53.022216796875,-49.14910888671875
298,-54.183349609375,-48.5313720703125
299,-54.385009765625,-48.17022705078125
300,-54.274169921875,-48.1336669921875
301,-54.192138671875,-47.383544921875
302,-47.297119140625,-42.816162109375
303,-29.956298828125,-37.0555419921875
304,-8.4228515625,-22.8590087890625
305,12.18310546875,-8.93292236328125
306,33.171875,3.12841796875
307,57.50439453125,26.44305419921875
308,76.4658203125,42.876220703125

